Autonomous Control of a Novel Closed Chain Five Bar Active Suspension via Deep Reinforcement Learning

Planetary exploration requires traversal in environments with rugged terrains. In addition, Mars rovers and other planetary exploration robots often carry sensitive scientific experiments and components onboard, which must be protected from mechanical harm. This paper deals with an active suspension system focused on chassis stabilisation and an efficient traversal method while encountering unavoidable obstacles. Soft Actor-Critic (SAC) was applied along with Proportional Integral Derivative (PID) control to stabilise the chassis and traverse large obstacles at low speeds. The model uses the rover's distance from surrounding obstacles, the height of the obstacle, and the chassis' orientation to actuate the control links of the suspension accurately. Simulations carried out in the Gazebo environment are used to validate the proposed active system.

==> Linear-Velocity.csv <==
Timesteps,Active,Passive
0,0.672560451,0.019505118
1,0.647064363,0.020371945
2,0.658453059,0.155871915
3,0.640009506,0.435190207
4,0.632713419,0.441912563
5,0.62565484,0.605986298
6,0.640468146,0.689953021
7,0.619852825,0.738446369
8,0.637414037,0.746170328
9,0.640436226,0.763816476
10,0.647204924,0.777791125
11,0.648195839,0.78343228
12,0.679964311,0.785105061
13,0.638128622,0.786335386
14,0.659980778,0.785400421
15,0.67017145,0.78543794
16,0.672388622,0.785233217
17,0.671027416,0.784389128
18,0.68371805,0.782480423
19,0.700591667,0.782677516
20,0.689053388,0.780875087
21,0.667728523,0.778790626
22,0.628025537,0.779051309
23,0.652442253,0.778320484
24,0.634340638,0.776570174
25,0.641565261,0.775625439
26,0.640617382,0.7750157
27,0.677634066,0.773546808
28,0.694331913,0.771913455
29,0.708703537,0.771361733
30,0.670029021,0.77018621
31,0.629367358,0.768819668
32,0.648864162,0.767339757
33,0.637645806,0.766983243
34,0.688648911,0.765527287
35,0.653406459,0.763724288
36,0.658373216,0.763902794
37,0.640052205,0.762383446
38,0.6663123,0.761116194
39,0.696878324,0.761431874
40,0.688305907,0.759412713
41,0.672719702,0.758652897
42,0.688015373,0.758728759
43,0.700740773,0.756504252
44,0.679337204,0.756649606
45,0.668284717,0.755969182
46,0.660909582,0.755571262
47,0.629642814,0.754182504
48,0.629203365,0.752932336
49,0.639981565,0.752882137
50,0.664245262,0.75165431
51,0.682161998,0.750460357
52,0.705208042,0.749756998
53,0.670991777,0.749300808
54,0.634669882,0.749123575
55,0.648686376,0.7482147
56,0.627130886,0.74670427
57,0.626024982,0.747650055
58,0.656758227,0.745699314
59,0.655489413,0.745909736
60,0.653220095,0.744892963
61,0.653059758,0.74489984
62,0.662607463,0.743867525
63,0.654240751,0.743582808
64,0.647064995,0.742949555
65,0.692212134,0.742135675
66,0.644300764,0.741647255
67,0.664540839,0.741376269
68,0.653441441,0.741078209
69,0.699476685,0.74049912
70,0.698963544,0.739097225
71,0.681710309,0.739330496
72,0.662512901,0.738390041
73,0.656688405,0.737534754
74,0.667757729,0.737068999
75,0.672351557,0.737304911
76,0.659273357,0.735178798
77,0.681426469,0.735911221
78,0.697445436,0.594863023
79,0.701968933,0.482437107
80,0.674995202,0.196480764
81,0.699265545,0.076928713
82,0.696986865,0.041479681
83,0.680349588,0.027118373
84,0.697475678,0.00199302
85,0.71049439,-0.013241029
86,0.691714317,-0.01711539
87,0.671761037,-0.017619866
88,0.706482531,-0.014317045
89,0.689561204,-0.00975974
90,0.68538901,-0.008960267
91,0.689343523,-0.006447065
92,0.637030595,0.000130359
93,0.651793626,0.008232165
94,0.655829526,0.008572584
95,0.651329219,0.014537812
96,0.671404182,0.024675147
97,0.692030022,0.026444094
98,0.670351339,0.031003368
99,0.643724431,0.034028678
100,0.642488153,0.054901685
101,0.632395845,0.058943947
102,0.650604105,0.088721711
103,0.693615746,0.149781655
104,0.672736024,0.166604275
105,0.689390127,0.229180652
106,0.710668705,0.273618145
107,0.710191377,0.303207927
108,0.686697667,0.329777499
109,0.654271068,0.369998207
110,0.669394181,0.423426283
111,0.660816992,0.439906289
112,0.640441937,0.460883575
113,0.640626527,0.504426102
114,0.669063115,0.532643595
115,0.64987357,0.551207451
116,0.633618259,0.555543143
117,0.618209069,0.575114487
118,0.66847282,0.592315196
119,0.692080193,0.59400623
120,0.669706838,0.607187577
121,0.670290844,0.616906376
122,0.704227289,0.622572653
123,0.696893167,0.629816362
124,0.72062854,0.639455159
125,0.704760631,0.649475404
126,0.712764098,0.652789666
127,0.709923935,0.660232036
128,0.714085342,0.670108739
129,0.691695288,0.680810936
130,0.706108881,0.687871065
131,0.704806436,0.69355596
132,0.696025344,0.708630146
133,0.703714733,0.715219871
134,0.700931063,0.719067333
135,0.698562273,0.719200216
136,0.63683315,0.722140135
137,0.633233342,0.72255548
138,0.677002261,0.722753158
139,0.699151929,0.722200912
140,0.680346583,0.72264878
141,0.638274075,0.722101555
142,0.680895875,0.722145457
143,0.650894566,0.720775824
144,0.677161059,0.721655751
145,0.623229001,0.721532327
146,0.652224409,0.720182657
147,0.655712711,0.719789014
148,0.673083407,0.720696178
149,0.638153285,0.720485693
150,0.633926691,0.718524485
151,0.636881414,0.718836115
152,0.642029438,0.719719943
153,0.674909112,0.719534118
154,0.645965628,0.717940796
155,0.640702862,0.718210703
156,0.644176006,0.718814476
157,0.660634613,0.718541027
158,0.670262398,0.717924237
159,0.668758777,0.718329652
160,0.667964271,0.718323302
161,0.669566427,0.716574191
162,0.665835769,0.717556792
163,0.672581529,0.717212128
164,0.677880442,0.717212128
165,0.66783065,0.715973471
166,0.660033558,0.716879003
167,0.68686435,0.716496751
168,0.673570769,0.716497822
169,0.643871259,0.715174491
170,0.623555867,0.716191623
171,0.63708674,0.71582738
172,0.640620926,0.715137866
173,0.67212778,0.714453744
174,0.676700072,0.715542913
175,0.652565669,0.715452909
176,0.639044558,0.713601791
177,0.663192701,0.713898245
178,0.662972973,0.714952483
179,0.655532137,0.71482438
180,0.672971877,0.713241525
181,0.663562794,0.713522252
182,0.681717248,0.714452184
183,0.636820601,0.713351283
184,0.634465119,0.714064696
185,0.6286351,0.714104134
186,0.677043798,0.713940271
187,0.676741418,0.713851561
188,0.695223876,0.712216742
189,0.678485861,0.713509955
190,0.691600962,0.713473559
191,0.697682475,0.71336388
192,0.671758787,0.712057216
193,0.667082616,0.713009685
194,0.695892398,0.713025215
195,0.688612446,0.712671657
196,0.704323672,0.711506944
197,0.675424673,0.712629258
198,0.639678959,0.712134691
199,0.648724296,0.712536663
200,0.636401102,0.789979671
201,0.687258519,0.496572488
202,0.649931727,0.402415025
203,0.665649576,0.351600218
204,0.622296427,0.274489141
205,0.640577355,0.222863775
206,0.558569667,0.176832356
207,0.70163143,0.147387344
208,0.701180221,0.109402143
209,0.701587565,0.10739931
210,0.701468927,0.086613124
211,0.701427304,0.082612935
212,0.701768885,0.06676184
213,0.701912454,0.064851565
214,0.530029949,0.052205673
215,0.40884372,0.052205673
216,0.352827951,0.040336397
217,0.339224106,0.037412213
218,0.311420959,0.03124249
219,0.303724842,0.03124249
220,0.291843986,0.022674223
221,0.282677797,0.012409472
222,0.275137796,0.007829376
223,0.275137796,0.005923252
224,0.267121048,0.00685101
225,0.259204446,0.013989206
226,0.251534464,0.017601626
227,0.24960808,0.040080609
228,0.244470148,0.047441763
229,0.236535325,0.080065403
230,0.227591981,0.12420927
231,0.224690779,0.144748984
232,0.240510548,0.251986706
233,0.311923171,0.360416162
234,0.405377959,0.396245835
235,0.458203868,0.396382721
236,0.491070601,0.424116633
237,0.497165703,0.453999599
238,0.512012362,0.471462481
239,0.537537478,0.543458011
240,0.560121418,0.586579554
241,0.575898984,0.609907499
242,0.59383999,0.627620187
243,0.627090197,0.627923864
244,0.640427823,0.652651809
245,0.645636437,0.664797078
246,0.690622795,0.666767471
247,0.72878388,0.670813251
248,0.73208618,0.674953758
249,0.732400165,0.67922559
250,0.732272196,0.680468341
251,0.730398502,0.684560862
252,0.730698389,0.686274648
253,0.7316923,0.688720383
254,0.732482763,0.689030563
255,0.732059956,0.689826411
256,0.732785639,0.69028558
257,0.733155567,0.691027265
258,0.732520652,0.690806415
259,0.731976036,0.691859019
260,0.732083262,0.692601677
261,0.731395008,0.692514777
262,0.731359316,0.693292227
263,0.729876168,0.693532171
264,0.729783079,0.694704623
265,0.729128087,0.694651278
266,0.729169014,0.695095277
267,0.728111616,0.695830501
268,0.729469855,0.695545428
269,0.727339035,0.69604565
270,0.728283159,0.696594282
271,0.72760061,0.696325261
272,0.727681241,0.696920562
273,0.727464382,0.69721602
274,0.726109895,0.696989737
275,0.727183643,0.698341625
276,0.72659464,0.697111474
277,0.726653005,0.698004959
278,0.725056299,0.69752474
279,0.725648013,0.698422073
280,0.724970002,0.698029639
281,0.724732832,0.698703518
282,0.724623123,0.698438663
283,0.723505665,0.699028193
284,0.722483906,0.699352883
285,0.723546007,0.699981798
286,0.722880319,0.699865522
287,0.722613039,0.699269743
288,0.722902938,0.699875755
289,0.722628642,0.700842062
290,0.721094772,0.700207481
291,0.722210568,0.700773464
292,0.721767314,0.700147133
293,0.720851235,0.700729895
294,0.721400961,0.700178779
295,0.720972827,0.700955661
296,0.721047233,0.70112199
297,0.720553632,0.700647725
298,0.720521464,0.701339199


==> Pitch.csv <==
Time (sec),Passive,Active
0,-4.52E-14,5.06E-15
0.04,0.017814,4.64E-15
0.055570674,0.028256141,6.98E-15
0.065628748,0.196113053,9.51E-15
0.08,0.041728764,1.18E-14
0.081250044,-0.002074055,7.66E-15
0.091848687,-0.026353166,1.16E-01
0.104877989,-0.030802658,7.04E-01
0.12,-0.027892699,9.96E-01
0.122929342,-0.026146506,9.75E-01
0.140744026,-0.01554725,9.84E-01
0.158512993,-0.002321105,9.15E-01
0.16,-0.001017816,8.58E-01
0.177536279,0.012620784,8.69E-01
0.195908232,0.028254003,8.63E-01
0.2,0.030974163,8.56E-01
0.214172979,0.042698199,8.49E-01
0.232843799,0.057596051,8.51E-01
0.24,0.062012845,8.48E-01
0.251800831,0.072364368,8.46E-01
0.270133017,0.086246066,8.45E-01
0.28,0.09225288,8.44E-01
0.288751175,0.100827834,8.44E-01
0.306558532,0.113869258,8.44E-01
0.32,0.12218743,8.40E-01
0.325903159,0.127796277,8.46E-01
0.345614963,0.141324711,8.43E-01
0.36,0.150778154,8.43E-01
0.362092245,0.15281204,8.41E-01
0.381266503,0.165928788,8.41E-01
0.4,0.178487048,8.40E-01
0.400413978,0.178742681,8.48E-01
0.417783468,0.190362236,8.50E-01
0.436537046,0.202297311,8.55E-01
0.44,0.20396058,8.55E-01
0.455436315,0.214080092,8.22E-01
0.473450871,0.225413082,8.50E-01
0.48,0.22835198,8.66E-01
0.493104948,0.237164818,-1.70E-01
0.508888071,0.247315634,-3.75E-01
0.52,0.25276805,-5.36E-01
0.525924036,0.258429678,-6.65E-01
0.544587451,0.268766102,-7.69E-01
0.56,0.276319133,-8.51E-01
0.573001334,0.28376442,-8.09E-01
0.586092021,0.291975786,5.84E-01
0.6,0.298869669,5.80E-01
0.612063854,0.304113821,5.45E-01
0.623026386,0.310954249,5.11E-01
0.637961798,0.318663396,4.43E-01
0.64,0.320108502,3.47E-01
0.657057782,0.328723197,3.36E-01
0.675265434,0.338367542,3.28E-01
0.68,0.340637999,3.22E-01
0.694682087,0.348036917,3.14E-01
0.715962271,0.358277824,3.12E-01
0.72,0.359395552,3.06E-01
0.740205039,0.368666021,3.06E-01
0.758450943,0.377127765,3.04E-01
0.76,0.377664906,3.03E-01
0.777014177,0.385504349,3.01E-01
0.790345322,0.392410675,3.00E-01
0.8,0.395507474,3.01E-01
0.806012037,0.399775195,2.98E-01
0.84,0.413966765,2.99E-01
0.846438778,0.416926661,2.98E-01
0.859416457,0.422027406,2.96E-01
0.88,0.430935078,2.96E-01
0.88,0.430935078,2.95E-01
0.896382847,0.437276903,2.95E-01
0.913887531,0.443575006,2.94E-01
0.92,0.500940869,2.95E-01
0.925774014,0.584401482,2.96E-01
0.936852274,0.781864777,2.94E-01
0.953736348,1.253469417,3.19E-01
0.96,1.360897254,3.28E-01
0.965075715,1.445549419,2.99E-01
0.982731754,1.725588883,2.94E-01
0.993970841,1.894418016,3.36E-01
1,1.982438887,3.08E-01
1.012810601,2.164791728,3.05E-01
1.025374353,2.337311536,3.13E-01
1.037853877,2.5025557,3.00E-01
1.04,2.530146716,3.14E-01
1.055901762,2.731119948,3.02E-01
1.074372756,2.952194461,3.00E-01
1.08,3.016691621,3.18E-01
1.092855922,3.160289101,3.01E-01
1.106480414,3.305194218,3.15E-01
1.117214117,3.414216168,3.04E-01
1.12,3.441918211,3.12E-01
1.129562339,3.534803468,3.05E-01
1.147785583,3.702334859,3.08E-01
1.16,3.812798,3.09E-01
1.170632979,3.909958594,3.02E-01
1.181716288,4.011633645,3.15E-01
1.193852893,4.120857464,2.95E-01
1.2,4.176622564,3.21E-01
1.208100152,4.24869075,2.92E-01
1.21998124,4.354071495,3.24E-01
1.231195147,4.451141851,2.96E-01
1.24,4.526263339,3.22E-01
1.241984981,4.542656746,3.00E-01
1.255291369,4.653725389,3.14E-01
1.267616491,4.751177791,3.07E-01
1.279368514,4.839683758,3.03E-01
1.28,4.844202384,3.14E-01
1.298065691,4.970147212,2.93E-01
1.31352154,5.068239666,3.13E-01
1.32,5.104471,2.87E-01
1.335904894,5.176964822,3.21E-01
1.354939271,5.238956163,2.91E-01
1.36,5.251874325,3.28E-01
1.385410585,5.303281078,2.92E-01
1.4,5.322576992,3.18E-01
1.40407165,5.32787478,2.94E-01
1.423024344,5.344690451,3.12E-01
1.44,5.353166067,3.01E-01
1.442615846,5.354724721,3.01E-01
1.459253675,5.356182939,2.99E-01
1.47685749,5.351679673,2.99E-01
1.48,5.350658891,3.04E-01
1.493146688,5.343216209,2.86E-01
1.503425305,5.336330506,3.21E-01
1.513857855,5.324105719,2.89E-01
1.52,5.314518868,3.20E-01
1.532349832,5.291042443,2.96E-01
1.550728476,5.253010422,3.16E-01
1.56,5.233767679,3.06E-01
1.566330723,5.219697613,3.07E-01
1.577321346,5.197114815,3.12E-01
1.588209128,5.174203549,3.06E-01
1.6,5.150092951,3.23E-01
1.603713981,5.142252389,3.01E-01
1.613963992,5.12227423,3.24E-01
1.625328378,5.099643947,2.98E-01
1.6367988,5.077412921,3.15E-01
1.64,5.070972951,2.98E-01
1.651009998,5.050745144,3.03E-01
1.662528977,5.029188533,3.08E-01
1.673175754,5.009845885,3.00E-01
1.68,4.997369897,3.13E-01
1.686978005,4.985326836,3.04E-01
1.699716133,4.962836766,3.21E-01
1.710363293,4.944580096,3.03E-01
1.72,4.928457414,3.12E-01
1.723969104,4.92189527,3.09E-01
1.736964951,4.900309852,3.02E-01
1.751638285,4.876160669,3.14E-01
1.76,4.863617668,2.95E-01
1.762095501,4.860267984,3.20E-01
1.773784468,4.841990847,2.91E-01
1.784496196,4.825633507,3.24E-01
1.798010929,4.805651207,2.98E-01
1.8,4.802629433,3.15E-01
1.810882766,4.786635645,3.04E-01
1.821661071,4.771082749,3.08E-01
1.835178695,4.752286215,3.08E-01
1.84,4.745361634,3.03E-01
1.847915427,4.734508615,3.16E-01
1.85841164,4.720296447,2.96E-01
1.871225839,4.703522803,3.27E-01
1.88,4.691450709,2.87E-01
1.884959782,4.685436745,3.29E-01
1.895442362,4.672071942,2.85E-01
1.90885042,4.655560247,3.13E-01
1.92,4.641396276,2.93E-01
1.922002345,4.639265953,3.13E-01
1.932308884,4.626941124,3.05E-01
1.946116039,4.610926176,3.14E-01
1.958496305,4.596408524,3.11E-01
1.96,4.594852627,3.01E-01
1.969462869,4.584078593,3.19E-01
1.984124061,4.567999637,2.89E-01
1.995876985,4.555121273,3.29E-01
2,4.550975476,2.52E-01
2.006962735,4.5433453,2.52E-01
2.019857422,4.530208941,2.52E-01
2.033322825,4.51636114,2.52E-01
2.04,4.509808352,2.52E-01
2.047765098,4.501646888,2.52E-01
2.059668943,4.490605283,2.52E-01
2.070311686,4.480414519,2.52E-01
2.08,4.471336233,2.52E-01
2.088584224,4.463417849,5.85E-01
2.09990031,4.453052304,1.55E+00
2.112402724,4.442173241,2.57E+00
2.12,4.435116441,3.65E+00
2.125524167,4.430661507,4.79E+00
2.13624793,4.421487459,5.99E+00
2.150700494,4.332325561,7.24E+00
2.16,4.474031819,7.83E+00
2.2,5.943623037,8.22E+00
2.22516155,6.934326002,8.43E+00
2.24,7.468396658,8.49E+00
2.28,8.736274864,8.42E+00
2.298376717,9.25127315,8.21E+00
2.32,9.82003313,7.92E+00
2.36,10.78858744,7.97E+00
2.365385737,10.91117582,8.13E+00
2.385165271,11.35768401,8.34E+00
2.4,11.68597552,8.52E+00
2.4,11.68597552,8.69E+00
2.44,12.52972452,8.81E+00
2.44,12.52972452,8.95E+00
2.458515244,12.90629296,9.10E+00
2.48,13.33171387,9.24E+00
2.512907633,13.96662158,9.34E+00
2.52,14.09965922,9.43E+00
2.56,14.83766761,9.54E+00
2.58073432,15.21010324,9.66E+00
2.6,15.54791799,9.75E+00
2.6,15.54791799,9.83E+00
2.64,16.23640126,9.93E+00
2.64,16.23640126,1.00E+01
2.675642214,16.85467693,1.01E+01
2.68,16.92766666,1.01E+01
2.714696399,17.57125521,1.02E+01
2.72,17.67712535,1.02E+01
2.76,18.45984803,1.03E+01
2.76808375,18.62741681,1.04E+01
2.8,19.24001871,1.04E+01
2.8,19.24001871,1.04E+01
2.84,19.97291485,1.05E+01
2.874346529,20.49151274,1.06E+01
2.88,20.56497315,1.06E+01
2.884730086,20.62337593,1.07E+01
2.895398547,20.74639218,1.07E+01
2.91527248,20.93967516,1.08E+01
2.92,20.97924697,1.08E+01
2.96,21.22197224,1.08E+01
2.979393316,21.27834379,1.09E+01
2.992260198,21.29763128,1.09E+01
3,21.30504716,1.09E+01


==> run-DDPG_1-tag-rollout_ep_len_mean.csv <==
Wall time,Step,Value
1621878629.1501648,3743,935.75
1621878797.7630825,6979,872.375
1621878989.7481105,10206,850.5
1621879182.0104706,13476,842.25
1621879379.427181,16629,831.4500122070312
1621879583.8099627,19608,817.0
1621879780.4269395,22726,811.6428833007812
1621879976.612336,25933,810.40625
1621880159.0810347,29173,810.361083984375
1621880337.344325,32162,804.0499877929688
1621880502.932223,35204,800.0908813476562
1621880670.4641888,38332,798.5833129882812
1621880858.0034006,41585,799.7115478515625
1621881012.6047654,44833,800.5892944335938
1621881236.3839014,48035,800.5833129882812
1621881442.0608647,51121,798.765625
1621881656.1874683,54183,796.808837890625
1621881846.4130669,57245,795.0694580078125
1621882025.3203208,60505,796.118408203125
1621882186.7008364,63669,795.8624877929688
1621882350.1600497,66838,795.6904907226562
1621882574.3378859,70130,796.9318237304688
1621882760.5437515,73290,796.6304321289062
1621882967.4968379,76496,796.8333129882812
1621883190.802739,79637,796.3699951171875
1621883523.42706,83546,798.030029296875
1621884130.038924,87833,808.5399780273438
1621884604.801967,92050,818.4400024414062
1621885105.4998493,96370,828.9400024414062
1621885397.4041696,100573,839.4400024414062


==> run-DDPG_1-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1621878629.1503181,3743,62.5
1621878797.7632108,6979,81.25
1621878989.7482939,10206,87.5
1621879182.0106268,13476,90.625
1621879379.427317,16629,92.5
1621879583.8101528,19608,93.75
1621879780.4270694,22726,94.64286041259766
1621879976.6124618,25933,95.3125
1621880159.0811768,29173,95.83333587646484
1621880337.3444524,32162,96.25
1621880502.9323757,35204,96.59091186523438
1621880670.4643762,38332,96.875
1621880858.0035677,41585,97.11538696289062
1621881012.6049097,44833,97.32142639160156
1621881236.3840256,48035,97.5
1621881442.0612361,51121,97.65625
1621881656.187703,54183,97.79412078857422
1621881846.4137304,57245,97.91666412353516
1621882025.3204472,60505,98.02631378173828
1621882186.7010567,63669,98.125
1621882350.1602142,66838,98.21428680419922
1621882574.338667,70130,98.29545593261719
1621882760.5439286,73290,98.36956787109375
1621882967.4969811,76496,98.4375
1621883190.8029013,79637,98.5
1621883523.4273014,83546,100.0
1621884130.039091,87833,100.0
1621884604.8021076,92050,100.0
1621885105.5000107,96370,100.0
1621885397.4042897,100573,100.0


==> run-PPO_2-tag-rollout_ep_len_mean.csv <==
Wall time,Step,Value
1620848786.2662597,2048,843.5
1620848884.1699014,4096,632.1666870117188
1620848979.429679,6144,585.5
1620849075.639553,8192,564.3571166992188
1620849172.5397122,10240,550.1666870117188
1620849269.7997527,12288,544.5
1620849365.5268881,14336,540.8846435546875
1620849462.6872702,16384,533.3333129882812
1620849559.3079422,18432,534.0882568359375
1620849657.4182756,20480,529.8421020507812
1620849755.0004299,22528,528.3095092773438
1620849852.3681364,24576,527.1087036132812
1620849950.613413,26624,525.9000244140625
1620850048.8081548,28672,524.1851806640625
1620850147.690833,30720,523.0
1620850246.104526,32768,523.6613159179688
1620850344.528919,34816,521.48486328125
1620850443.7396579,36864,522.1286010742188
1620850541.6890125,38912,522.04052734375
1620850639.374592,40960,521.1923217773438
1620850738.2392612,43008,519.5
1620850835.214999,45056,519.9767456054688
1620850933.7475393,47104,519.2444458007812
1620851031.458441,49152,519.35107421875
1620851129.1395779,51200,518.255126953125
1620851228.866127,53248,511.1499938964844
1620851327.1600704,55296,511.07000732421875
1620851425.12511,57344,511.260009765625
1620851523.0306945,59392,511.7300109863281
1620851621.2756865,61440,511.44000244140625
1620851719.7173893,63488,510.6000061035156
1620851817.927034,65536,511.42999267578125
1620851917.1079407,67584,511.95001220703125
1620852016.0348642,69632,510.6499938964844
1620852113.0527194,71680,512.02001953125
1620852212.2998571,73728,511.44000244140625
1620852310.0437913,75776,512.1599731445312
1620852409.4694285,77824,511.0799865722656
1620852507.2980282,79872,512.3200073242188
1620852605.006569,81920,511.9800109863281
1620852702.6533778,83968,511.260009765625
1620852799.761304,86016,513.2000122070312
1620852895.9393575,88064,513.3200073242188
1620852993.4550426,90112,512.0900268554688
1620853090.0259545,92160,512.27001953125
1620853188.2478306,94208,513.25
1620853286.0919604,96256,512.1099853515625
1620853384.533359,98304,512.3200073242188
1620853483.4338098,100352,511.30999755859375
1620853581.2196991,102400,513.030029296875
1620853679.1674557,104448,514.1300048828125
1620853777.4874322,106496,513.0399780273438
1620853875.505554,108544,512.6500244140625
1620853973.8599043,110592,511.6300048828125
1620854072.3447983,112640,512.3800048828125
1620854169.4954147,114688,512.7999877929688
1620854267.4072683,116736,510.8699951171875
1620854364.6233764,118784,513.0700073242188
1620854462.3924978,120832,513.1300048828125
1620854560.3786726,122880,511.7300109863281
1620854657.3518822,124928,512.5700073242188
1620854756.4702287,126976,510.989990234375
1620854853.4092526,129024,512.7999877929688
1620854951.9304829,131072,511.8599853515625
1620855050.8318188,133120,512.260009765625
1620855149.0354774,135168,512.6400146484375
1620855247.1305118,137216,511.4200134277344
1620855343.9523182,139264,510.3900146484375
1620855441.2680843,141312,511.69000244140625
1620855541.1375964,143360,511.1199951171875
1620855639.983148,145408,510.70001220703125
1620855738.1594477,147456,511.8699951171875
1620855837.0639281,149504,511.5899963378906
1620855934.2737632,151552,512.9400024414062
1620856032.3915584,153600,511.7099914550781
1620856131.0554845,155648,510.92999267578125
1620856229.7487106,157696,511.3699951171875
1620856329.4261367,159744,510.5799865722656
1620856427.9115536,161792,512.3099975585938
1620856527.750034,163840,511.5799865722656
1620856625.8345644,165888,512.1900024414062
1620856724.8459256,167936,512.7999877929688
1620856824.0360966,169984,511.1199951171875
1620856922.7628562,172032,511.30999755859375
1620857022.1046965,174080,512.1199951171875
1620857121.3973548,176128,511.17999267578125
1620857220.2291105,178176,512.47998046875
1620857319.1785347,180224,511.44000244140625
1620857418.0190141,182272,511.8399963378906
1620857515.7219408,184320,512.5
1620857614.5925465,186368,511.4700012207031
1620857714.1151826,188416,511.989990234375
1620857812.9421902,190464,511.55999755859375
1620857912.8934226,192512,510.9100036621094
1620858011.0868533,194560,512.2999877929688
1620858110.6112244,196608,512.3800048828125
1620858209.2860138,198656,511.6499938964844
1620858307.6354792,200704,512.219970703125
1620858405.7942407,202752,511.45001220703125
1620858504.2831028,204800,511.5799865722656
1620858601.8931787,206848,512.1599731445312
1620858699.293197,208896,512.6199951171875
1620858798.4182255,210944,512.5399780273438
1620858896.448575,212992,511.9599914550781
1620858996.0085297,215040,512.3599853515625
1620859094.986328,217088,512.0399780273438
1620859192.013418,219136,512.8499755859375
1620859289.5140517,221184,512.7100219726562
1620859388.298102,223232,512.260009765625
1620859487.499884,225280,511.7900085449219
1620859584.5330958,227328,512.6599731445312
1620859682.6662765,229376,512.5999755859375
1620859780.645435,231424,512.52001953125
1620859879.876717,233472,511.55999755859375
1620859977.3351827,235520,511.44000244140625
1620860074.631452,237568,512.280029296875
1620860171.001894,239616,512.8400268554688
1620860269.500773,241664,511.8699951171875
1620860367.2179487,243712,512.75
1620860465.8536808,245760,511.510009765625
1620860564.1090567,247808,512.5399780273438
1620860661.7219007,249856,512.4299926757812
1620860760.6520557,251904,511.42999267578125
1620860859.149451,253952,512.1300048828125
1620860956.284718,256000,511.82000732421875
1620861054.049306,258048,512.0499877929688
1620861151.7298121,260096,511.6000061035156
1620861250.0910697,262144,511.9700012207031
1620861347.1287272,264192,511.6400146484375
1620861444.4944768,266240,512.6400146484375
1620861542.2985797,268288,511.8699951171875
1620861640.1320827,270336,511.3900146484375
1620861738.3986404,272384,511.2200012207031
1620861836.546048,274432,512.0599975585938
1620861932.758638,276480,512.8400268554688
1620862030.9003186,278528,512.72998046875
1620862130.2113001,280576,511.3699951171875
1620862229.655172,282624,511.9800109863281
1620862328.9137423,284672,512.6099853515625
1620862428.1402814,286720,511.6000061035156
1620862527.212466,288768,512.0900268554688
1620862627.023766,290816,510.5899963378906
1620862726.2997088,292864,511.82000732421875
1620862824.4183757,294912,512.3599853515625
1620862922.8718553,296960,512.4299926757812
1620863021.1256058,299008,511.8800048828125
1620863119.961074,301056,511.82000732421875
1620863219.2616558,303104,512.5599975585938
1620863318.0349839,305152,512.0999755859375
1620863416.5688074,307200,511.8699951171875
1620863514.2016475,309248,511.6400146484375
1620863613.6775408,311296,511.8999938964844
1620863712.4729426,313344,511.989990234375
1620863810.9631534,315392,512.0599975585938
1620863908.5686717,317440,511.29998779296875
1620864006.6655357,319488,512.52001953125
1620864105.226577,321536,511.5299987792969
1620864203.5201488,323584,512.8599853515625
1620864303.2476747,325632,511.4800109863281
1620864402.3049147,327680,511.1600036621094
1620864500.9129922,329728,510.9800109863281
1620864598.1392472,331776,512.5499877929688
1620864696.8250556,333824,512.0800170898438
1620864794.3060164,335872,512.2899780273438
1620864890.2609704,337920,513.77001953125
1620864988.5089636,339968,512.8900146484375
1620865087.3822052,342016,512.6099853515625
1620865186.0156007,344064,512.27001953125
1620865283.9918013,346112,511.6000061035156
1620865382.3656764,348160,511.9100036621094
1620865480.5452042,350208,511.510009765625
1620865579.3799284,352256,512.2100219726562
1620865677.6437142,354304,512.2000122070312
1620865776.2608616,356352,512.1799926757812
1620865873.371395,358400,513.030029296875
1620865971.9899359,360448,511.8399963378906
1620866072.3042831,362496,511.1099853515625
1620866170.773691,364544,512.47998046875
1620866269.6437604,366592,511.82000732421875
1620866368.8005574,368640,512.219970703125
1620866466.6387088,370688,512.0
1620866565.8683205,372736,512.3499755859375
1620866665.4895191,374784,511.4200134277344
1620866764.1508143,376832,512.7000122070312
1620866862.6188912,378880,512.52001953125
1620866961.2508712,380928,512.5499877929688
1620867060.0039556,382976,511.9700012207031
1620867157.8098717,385024,512.02001953125
1620867255.8237567,387072,511.8599853515625
1620867354.1043177,389120,510.2099914550781
1620867451.6115043,391168,511.29998779296875
1620867549.7737658,393216,512.0900268554688
1620867648.1280675,395264,512.469970703125
1620867745.674839,397312,512.4199829101562
1620867844.2086976,399360,511.95001220703125
1620867942.8016677,401408,511.8699951171875
1620868042.6713128,403456,511.6600036621094
1620868140.6328642,405504,511.9599914550781
1620868239.040493,407552,511.8800048828125
1620868337.4370975,409600,511.80999755859375
1620868434.5342247,411648,512.5599975585938
1620868533.043789,413696,512.8499755859375
1620868630.2961438,415744,512.5499877929688
1620868728.7289042,417792,512.989990234375
1620868828.137811,419840,511.3699951171875
1620868926.8377616,421888,511.7699890136719
1620869025.356381,423936,512.1900024414062
1620869123.4032557,425984,511.989990234375
1620869221.4730382,428032,511.4599914550781
1620869319.8409681,430080,512.1699829101562
1620869418.46191,432128,511.79998779296875
1620869517.193584,434176,511.3800048828125
1620869615.856352,436224,512.1599731445312
1620869714.2580557,438272,512.8200073242188
1620869812.8513227,440320,512.9299926757812
1620869912.177364,442368,511.5299987792969
1620870011.5074236,444416,511.3500061035156
1620870111.4081109,446464,511.8500061035156
1620870208.9591582,448512,511.6099853515625
1620870307.4336507,450560,512.3800048828125
1620870406.8255346,452608,512.8300170898438
1620870506.0793018,454656,512.3200073242188
1620870602.8612309,456704,512.4099731445312
1620870701.4140835,458752,512.3200073242188
1620870800.2558348,460800,512.1799926757812
1620870898.081333,462848,511.3399963378906
1620870996.6921246,464896,512.3400268554688
1620871094.228727,466944,511.3999938964844
1620871191.6596897,468992,511.239990234375
1620871290.1412168,471040,512.739990234375
1620871387.4239984,473088,512.3200073242188
1620871483.9390364,475136,512.510009765625
1620871579.845581,477184,513.6199951171875
1620871677.4946852,479232,513.5499877929688
1620871773.8498955,481280,513.0700073242188
1620871872.8821774,483328,512.2100219726562
1620871970.393954,485376,512.969970703125
1620872066.0491686,487424,512.8099975585938
1620872163.236625,489472,512.3900146484375
1620872261.7778387,491520,512.239990234375
1620872359.44922,493568,512.2999877929688
1620872456.709725,495616,512.469970703125
1620872554.5009766,497664,512.1900024414062
1620872652.5485384,499712,512.1900024414062
1620872750.1709566,501760,512.0399780273438
1620872848.7864902,503808,511.3699951171875
1620872946.9641392,505856,511.9599914550781
1620873046.1068118,507904,511.5199890136719
1620873144.8075886,509952,511.0299987792969
1620873244.0448713,512000,511.45001220703125
1620873341.8998034,514048,512.9099731445312
1620873441.3002005,516096,511.3399963378906
1620873539.846837,518144,511.8900146484375
1620873638.1892726,520192,512.5
1620873735.9675097,522240,512.1900024414062
1620873833.842622,524288,511.8900146484375
1620873933.2328753,526336,511.4100036621094
1620874031.4271626,528384,510.67999267578125
1620874130.9611855,530432,510.8999938964844
1620874229.997873,532480,510.82000732421875
1620874329.1403003,534528,511.9800109863281
1620874428.236266,536576,511.69000244140625
1620874528.8601236,538624,510.3500061035156
1620874627.2952654,540672,511.0400085449219
1620874727.0876005,542720,510.8500061035156
1620874826.049517,544768,511.1700134277344
1620874924.5987372,546816,512.22998046875
1620875023.8255384,548864,511.3800048828125
1620875122.9169133,550912,512.4500122070312
1620875224.3755891,552960,511.9700012207031
1620875325.0701387,555008,512.5
1620875425.2148488,557056,512.8599853515625
1620875526.4692538,559104,513.02001953125
1620875624.9700632,561152,512.8300170898438
1620875724.863461,563200,511.9100036621094
1620875823.8533976,565248,511.5199890136719
1620875923.0455678,567296,512.4000244140625
1620876021.9643636,569344,511.9200134277344
1620876121.3266947,571392,511.55999755859375
1620876220.5162795,573440,511.1000061035156
1620876319.183659,575488,511.3800048828125
1620876417.8372395,577536,511.8699951171875
1620876517.0175602,579584,511.3399963378906
1620876615.969201,581632,511.7099914550781
1620876714.7201707,583680,511.70001220703125
1620876815.4077523,585728,511.57000732421875
1620876914.2130897,587776,512.2999877929688
1620877012.147325,589824,512.969970703125
1620877111.0380926,591872,511.25
1620877211.222787,593920,511.55999755859375
1620877311.095056,595968,512.47998046875
1620877410.2421632,598016,511.95001220703125
1620877510.1865835,600064,512.5499877929688
1620877609.1740794,602112,510.94000244140625
1620877708.1497521,604160,511.989990234375
1620877807.2476652,606208,511.989990234375
1620877906.0844288,608256,510.44000244140625
1620878004.7584271,610304,510.67999267578125
1620878104.5051718,612352,511.8999938964844
1620878204.5735986,614400,511.4100036621094
1620878303.9080548,616448,511.3299865722656
1620878402.2083566,618496,511.4700012207031
1620878502.5334957,620544,511.70001220703125
1620878602.5392838,622592,514.4600219726562
1620878696.2829955,624640,518.4299926757812
1620878801.7675326,626688,520.25
1620878891.7028322,628736,525.030029296875
1620878987.1634736,630784,531.8699951171875
1620879090.6012294,632832,532.1599731445312
1620879192.3139908,634880,530.260009765625
1620879278.2103891,636928,527.3200073242188
1620879357.922804,638976,537.7100219726562
1620879449.640373,641024,550.0499877929688
1620879538.5857403,643072,551.0900268554688
1620879629.388409,645120,558.9299926757812
1620879721.8162298,647168,564.280029296875
1620879823.245168,649216,565.4199829101562
1620879921.8118384,651264,564.77001953125
1620880021.5788224,653312,563.739990234375
1620880120.1601171,655360,564.3099975585938
1620880219.6878972,657408,564.3300170898438
1620880318.9635754,659456,563.77001953125
1620880418.3617702,661504,563.780029296875
1620880519.3907752,663552,563.5999755859375
1620880619.015974,665600,564.4199829101562
1620880718.6212518,667648,563.6900024414062
1620880818.0057585,669696,565.1300048828125
1620880918.414864,671744,564.0800170898438
1620881017.6441472,673792,564.3099975585938
1620881116.7811341,675840,564.4500122070312
1620881216.4125414,677888,563.5700073242188
1620881316.5418391,679936,560.0700073242188
1620881415.12633,681984,556.0999755859375
1620881515.9639626,684032,551.0999755859375
1620881614.620657,686080,546.3499755859375
1620881715.168349,688128,546.7999877929688
1620881816.4804623,690176,547.9600219726562
1620881916.0986817,692224,538.9000244140625
1620882015.3335123,694272,527.6900024414062
1620882116.1468651,696320,519.489990234375
1620882215.1748056,698368,511.82000732421875
1620882314.7373848,700416,511.3900146484375
1620882413.988007,702464,511.8299865722656
1620882515.0071905,704512,511.9200134277344
1620882615.2133543,706560,511.57000732421875
1620882715.230782,708608,512.030029296875
1620882816.6687746,710656,511.20001220703125
1620882916.7207863,712704,512.0999755859375
1620883016.0543776,714752,512.8400268554688
1620883116.7112298,716800,511.260009765625
1620883216.3663843,718848,512.1300048828125
1620883315.5493276,720896,511.94000244140625
1620883414.3177943,722944,512.7000122070312
1620883513.6406548,724992,511.6000061035156
1620883613.1026053,727040,511.6000061035156
1620883711.9670422,729088,512.8200073242188
1620883811.360112,731136,511.4700012207031
1620883910.0388901,733184,512.4400024414062
1620884008.0679746,735232,512.5900268554688
1620884107.3175962,737280,512.5800170898438
1620884207.2716172,739328,513.9000244140625
1620884306.6177657,741376,513.3400268554688
1620884407.9100127,743424,511.8299865722656
1620884506.7924116,745472,512.0999755859375
1620884606.175842,747520,512.52001953125
1620884705.7238138,749568,512.2899780273438
1620884806.133579,751616,511.2300109863281
1620884905.4423509,753664,511.4700012207031
1620885004.1823883,755712,512.3099975585938
1620885103.5839942,757760,512.9099731445312
1620885201.7263572,759808,511.7099914550781
1620885300.5907288,761856,513.1900024414062
1620885398.829393,763904,512.760009765625
1620885499.128272,765952,510.8800048828125
1620885597.7825928,768000,512.4000244140625
1620885698.2969782,770048,511.29998779296875
1620885797.9159286,772096,511.6400146484375
1620885898.1266987,774144,511.2099914550781
1620885996.5575454,776192,512.9199829101562
1620886095.755949,778240,512.3499755859375
1620886193.9430995,780288,511.2699890136719
1620886293.633845,782336,512.4199829101562
1620886394.1656687,784384,511.2099914550781
1620886493.666092,786432,511.69000244140625
1620886593.068347,788480,511.7200012207031
1620886691.9396296,790528,511.3699951171875
1620886790.7187119,792576,511.8399963378906
1620886890.201926,794624,512.719970703125
1620886990.3636985,796672,511.3900146484375
1620887090.5659254,798720,511.57000732421875
1620887189.5936136,800768,511.55999755859375
1620887290.176782,802816,512.530029296875
1620887389.5239084,804864,512.0700073242188
1620887489.7279634,806912,511.1700134277344
1620887588.614552,808960,511.2300109863281
1620887688.2740626,811008,511.6700134277344
1620887787.9184546,813056,511.6600036621094
1620887887.538565,815104,510.8299865722656
1620887985.7409828,817152,513.0499877929688
1620888084.7055502,819200,512.9299926757812
1620888183.1580226,821248,513.0900268554688
1620888281.7220762,823296,511.989990234375
1620888380.7870157,825344,512.9299926757812
1620888479.1795967,827392,511.05999755859375
1620888577.829604,829440,511.8500061035156
1620888676.6670518,831488,512.4600219726562
1620888776.0449834,833536,511.760009765625
1620888874.283792,835584,512.1199951171875
1620888973.1047957,837632,511.70001220703125
1620889071.9690135,839680,512.2100219726562
1620889151.2629604,841728,518.969970703125
1620889243.9174728,843776,531.6500244140625
1620889336.3535032,845824,530.6900024414062
1620889438.9034076,847872,533.719970703125
1620889529.4816298,849920,537.9400024414062
1620889621.8532336,851968,540.3400268554688
1620889727.108753,854016,547.0
1620889804.7909443,856064,551.02001953125
1620889894.223263,858112,556.8099975585938
1620889983.9884994,860160,562.1099853515625
1620890074.1855724,862208,566.1799926757812
1620890162.2633438,864256,571.52001953125
1620890252.646264,866304,576.02001953125
1620890342.3352885,868352,583.4600219726562
1620890430.3322163,870400,588.5599975585938
1620890531.863668,872448,591.8400268554688
1620890623.382149,874496,593.5599975585938
1620890726.0395472,876544,595.2000122070312
1620890828.3386302,878592,595.010009765625
1620890917.012296,880640,596.4299926757812
1620891023.129288,882688,601.0
1620891125.783163,884736,602.8099975585938
1620891215.7663682,886784,603.02001953125
1620891308.0869792,888832,607.3699951171875
1620891412.7945747,890880,611.6699829101562
1620891517.9458787,892928,613.27001953125
1620891619.3162196,894976,613.469970703125
1620891717.8375342,897024,613.2000122070312
1620891816.6407318,899072,613.97998046875
1620891904.1475313,901120,613.3099975585938
1620892005.4377868,903168,600.280029296875
1620892093.805973,905216,598.1599731445312
1620892183.0397336,907264,601.989990234375
1620892275.2996037,909312,608.6199951171875
1620892380.0337105,911360,604.9500122070312
1620892471.4285216,913408,602.0700073242188
1620892562.9711328,915456,605.0999755859375
1620892665.5426757,917504,598.47998046875
1620892753.7954586,919552,594.1799926757812
1620892854.213213,921600,589.6799926757812
1620892954.1778073,923648,583.2999877929688
1620893053.3991556,925696,574.8800048828125
1620893152.4003336,927744,569.8900146484375
1620893252.058608,929792,568.3200073242188
1620893352.1635954,931840,563.8699951171875
1620893452.3887353,933888,562.9299926757812
1620893551.471385,935936,562.2100219726562
1620893650.9116213,937984,557.0800170898438
1620893751.6121163,940032,556.02001953125
1620893852.9767673,942080,554.2899780273438
1620893953.3927085,944128,549.47998046875
1620894052.731674,946176,549.0999755859375
1620894152.013909,948224,547.7999877929688
1620894251.7127182,950272,546.2100219726562
1620894351.820388,952320,547.6300048828125
1620894453.0162513,954368,546.6500244140625
1620894550.5559137,956416,542.9400024414062
1620894651.167266,958464,542.1300048828125
1620894751.1176927,960512,535.6900024414062
1620894851.1194878,962560,528.6199951171875
1620894951.8350976,964608,528.6599731445312
1620895052.5530667,966656,519.77001953125
1620895152.6831381,968704,515.780029296875
1620895251.3508835,970752,514.8699951171875
1620895339.353171,972800,520.4000244140625
1620895413.4401052,974848,523.8300170898438
1620895504.5282912,976896,530.52001953125
1620895603.6138005,978944,533.0900268554688
1620895702.110541,980992,533.5900268554688
1620895788.0729623,983040,537.3900146484375
1620895887.3348658,985088,538.260009765625
1620895973.1645358,987136,538.7899780273438
1620896064.0682347,989184,549.8699951171875
1620896150.8934886,991232,553.0499877929688
1620896255.1889954,993280,554.5999755859375
1620896355.4172528,995328,554.8200073242188
1620896452.9898458,997376,556.6199951171875
1620896552.5202715,999424,555.0499877929688
1620896652.9598305,1001472,554.0399780273438


==> run-PPO_2-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1620848786.2663958,2048,100.0
1620848884.1719954,4096,75.0
1620848979.4299326,6144,85.0
1620849075.6397693,8192,57.14285659790039
1620849172.5398545,10240,41.66666793823242
1620849269.7998877,12288,45.45454406738281
1620849365.5270321,14336,42.30769348144531
1620849462.6874232,16384,45.0
1620849559.3081446,18432,42.64706039428711
1620849657.4185557,20480,44.73684310913086
1620849755.0005598,22528,42.85714340209961
1620849852.3682647,24576,44.565216064453125
1620849950.6135807,26624,43.0
1620850048.8084493,28672,44.44444274902344
1620850147.6909778,30720,43.10344696044922
1620850246.1046677,32768,39.51612854003906
1620850344.5292227,34816,34.09090805053711
1620850443.7398624,36864,31.428571701049805
1620850541.689583,38912,31.08108139038086
1620850639.3748062,40960,30.769229888916016
1620850738.2399218,43008,32.317073822021484
1620850835.2152112,45056,28.488372802734375
1620850933.747694,47104,30.0
1620851031.4589772,49152,29.787233352661133
1620851129.1397166,51200,28.06122398376465
1620851228.8662896,53248,25.0
1620851327.160211,55296,25.0
1620851425.1252546,57344,22.0
1620851523.0312636,59392,26.5
1620851621.275837,61440,26.5
1620851719.717542,63488,28.0
1620851817.9272082,65536,26.5
1620851917.108075,67584,22.0
1620852016.035118,69632,22.0
1620852113.0528724,71680,20.5
1620852212.300014,73728,20.5
1620852310.044086,75776,17.5
1620852409.469575,77824,20.5
1620852507.298198,79872,17.5
1620852605.0068243,81920,16.0
1620852702.654968,83968,14.5
1620852799.7614384,86016,17.5
1620852895.9394963,88064,20.5
1620852993.4551888,90112,20.5
1620853090.0265045,92160,20.5
1620853188.247973,94208,17.5
1620853286.0920703,96256,23.5
1620853384.5335608,98304,22.0
1620853483.4339473,100352,23.5
1620853581.2200952,102400,26.5
1620853679.1676083,104448,31.0
1620853777.4875698,106496,31.0
1620853875.5056877,108544,31.0
1620853973.8602638,110592,29.5
1620854072.3449633,112640,32.5
1620854169.4964945,114688,31.0
1620854267.4074333,116736,32.5
1620854364.62356,118784,35.5
1620854462.3926873,120832,38.5
1620854560.3799367,122880,41.5
1620854657.3533056,124928,43.0
1620854756.4711502,126976,46.0
1620854853.4108026,129024,44.5
1620854951.9308913,131072,47.5
1620855050.8319607,133120,50.5
1620855149.0356688,135168,55.0
1620855247.1306927,137216,58.0
1620855343.9525814,139264,55.0
1620855441.2682455,141312,55.0
1620855541.1377451,143360,56.5
1620855639.9832911,145408,58.0
1620855738.1596904,147456,55.0
1620855837.0640845,149504,56.5
1620855934.273945,151552,55.0
1620856032.3917117,153600,55.0
1620856131.0556142,155648,52.0
1620856229.7488465,157696,53.5
1620856329.4262707,159744,55.0
1620856427.9119656,161792,50.5
1620856527.7503676,163840,50.5
1620856625.834717,165888,47.5
1620856724.846136,167936,49.0
1620856824.036274,169984,49.0
1620856922.7634993,172032,46.0
1620857022.1059399,174080,44.5
1620857121.3975246,176128,43.0
1620857220.2292552,178176,44.5
1620857319.1787193,180224,43.0
1620857418.0198746,182272,41.5
1620857515.7221115,184320,40.0
1620857614.592693,186368,40.0
1620857714.115385,188416,38.5
1620857812.9424071,190464,40.0
1620857912.8935664,192512,41.5
1620858011.0870004,194560,41.5
1620858110.6113853,196608,43.0
1620858209.2862804,198656,44.5
1620858307.6356409,200704,44.5
1620858405.7962952,202752,44.5
1620858504.2832491,204800,43.0
1620858601.8938441,206848,41.5
1620858699.2933345,208896,40.0
1620858798.4186137,210944,38.5
1620858896.4487498,212992,40.0
1620858996.0086968,215040,40.0
1620859094.986497,217088,40.0
1620859192.0135489,219136,38.5
1620859289.5142834,221184,37.0
1620859388.298236,223232,38.5
1620859487.5000274,225280,38.5
1620859584.5332658,227328,40.0
1620859682.6664271,229376,38.5
1620859780.645561,231424,40.0
1620859879.8768787,233472,41.5
1620859977.335323,235520,41.5
1620860074.63174,237568,41.5
1620860171.0021062,239616,40.0
1620860269.5009212,241664,40.0
1620860367.2182312,243712,40.0
1620860465.854202,245760,38.5
1620860564.109294,247808,34.0
1620860661.7221072,249856,32.5
1620860760.6522026,251904,31.0
1620860859.1495872,253952,29.5
1620860956.2848613,256000,29.5
1620861054.0496397,258048,31.0
1620861151.729941,260096,28.0
1620861250.0912364,262144,29.5
1620861347.129807,264192,34.0
1620861444.4949484,266240,35.5
1620861542.2987597,268288,37.0
1620861640.1322298,270336,35.5
1620861738.3988433,272384,38.5
1620861836.546211,274432,38.5
1620861932.7597225,276480,38.5
1620862030.9004745,278528,40.0
1620862130.2117226,280576,38.5
1620862229.655351,282624,38.5
1620862328.9138892,284672,38.5
1620862428.1404097,286720,38.5
1620862527.2126594,288768,40.0
1620862627.024038,290816,41.5
1620862726.3005412,292864,44.5
1620862824.4185889,294912,46.0
1620862922.872001,296960,46.0
1620863021.125772,299008,50.5
1620863119.9612365,301056,49.0
1620863219.2618268,303104,46.0
1620863318.0352101,305152,46.0
1620863416.5689504,307200,46.0
1620863514.2017887,309248,49.0
1620863613.6783457,311296,52.0
1620863712.4733593,313344,49.0
1620863810.9633498,315392,47.5
1620863908.5688062,317440,44.5
1620864006.665787,319488,46.0
1620864105.2278955,321536,49.0
1620864203.520327,323584,46.0
1620864303.2478454,325632,44.5
1620864402.3050926,327680,40.0
1620864500.9131331,329728,35.5
1620864598.1399844,331776,37.0
1620864696.8252065,333824,35.5
1620864794.3079236,335872,32.5
1620864890.2611132,337920,35.5
1620864988.5090961,339968,32.5
1620865087.3823266,342016,32.5
1620865186.0157163,344064,28.0
1620865283.9919267,346112,25.0
1620865382.3689198,348160,28.0
1620865480.5453482,350208,26.5
1620865579.3800745,352256,28.0
1620865677.643885,354304,31.0
1620865776.261022,356352,35.5
1620865873.371774,358400,37.0
1620865971.9902403,360448,37.0
1620866072.3053231,362496,37.0
1620866170.7739165,364544,40.0
1620866269.6439483,366592,40.0
1620866368.800821,368640,41.5
1620866466.6388566,370688,41.5
1620866565.869118,372736,40.0
1620866665.4896557,374784,43.0
1620866764.1509538,376832,43.0
1620866862.6190553,378880,43.0
1620866961.2511425,380928,43.0
1620867060.004104,382976,41.5
1620867157.810033,385024,41.5
1620867255.8239107,387072,44.5
1620867354.104483,389120,41.5
1620867451.6116214,391168,43.0
1620867549.7739189,393216,44.5
1620867648.128242,395264,47.5
1620867745.6749601,397312,49.0
1620867844.2088337,399360,47.5
1620867942.80183,401408,50.5
1620868042.671496,403456,53.5
1620868140.6330438,405504,52.0
1620868239.0406744,407552,49.0
1620868337.4372666,409600,49.0
1620868434.534383,411648,47.5
1620868533.0441499,413696,47.5
1620868630.296352,415744,47.5
1620868728.729051,417792,47.5
1620868828.1379592,419840,47.5
1620868926.8379915,421888,49.0
1620869025.3565166,423936,49.0
1620869123.4044654,425984,49.0
1620869221.4732773,428032,50.5
1620869319.8411088,430080,50.5
1620869418.4621587,432128,52.0
1620869517.1946785,434176,53.5
1620869615.8572345,436224,53.5
1620869714.2582083,438272,53.5
1620869812.8514748,440320,55.0
1620869912.1776552,442368,52.0
1620870011.5076418,444416,49.0
1620870111.408408,446464,49.0
1620870208.9593494,448512,47.5
1620870307.433853,450560,47.5
1620870406.8256779,452608,46.0
1620870506.0794456,454656,46.0
1620870602.8614266,456704,47.5
1620870701.414242,458752,47.5
1620870800.2560039,460800,44.5
1620870898.0821383,462848,44.5
1620870996.693244,464896,44.5
1620871094.2288728,466944,43.0
1620871191.6617408,468992,44.5
1620871290.141487,471040,46.0
1620871387.4241314,473088,43.0
1620871483.9392762,475136,44.5
1620871579.8457747,477184,44.5
1620871677.4948344,479232,43.0
1620871773.8501964,481280,47.5
1620871872.8823946,483328,50.5
1620871970.3941357,485376,50.5
1620872066.0492804,487424,53.5
1620872163.2367795,489472,53.5
1620872261.7780697,491520,55.0
1620872359.4493227,493568,58.0
1620872456.7099862,495616,59.5
1620872554.5011697,497664,59.5
1620872652.5486805,499712,61.0
1620872750.171079,501760,61.0
1620872848.786668,503808,61.0
1620872946.9643576,505856,59.5
1620873046.1081347,507904,61.0
1620873144.8077037,509952,62.5
1620873244.045102,512000,67.0
1620873341.9000938,514048,67.0
1620873441.30036,516096,68.5
1620873539.8469791,518144,71.5
1620873638.1894171,520192,71.5
1620873735.9676638,522240,71.5
1620873833.8428724,524288,73.0
1620873933.233404,526336,70.0
1620874031.4272847,528384,71.5
1620874130.9614055,530432,74.5
1620874229.998059,532480,76.0
1620874329.140714,534528,74.5
1620874428.236663,536576,76.0
1620874528.860936,538624,76.0
1620874627.2954571,540672,77.5
1620874727.0877478,542720,77.5
1620874826.0497212,544768,77.5
1620874924.5989468,546816,77.5
1620875023.8257039,548864,77.5
1620875122.9170525,550912,77.5
1620875224.3757937,552960,79.0
1620875325.0702994,555008,77.5
1620875425.2281752,557056,77.5
1620875526.4694157,559104,79.0
1620875624.9702015,561152,80.5
1620875724.8636212,563200,80.5
1620875823.853535,565248,82.0
1620875923.045744,567296,82.0
1620876021.9645016,569344,80.5
1620876121.326992,571392,79.0
1620876220.516444,573440,77.5
1620876319.1837912,575488,77.5
1620876417.8375187,577536,82.0
1620876517.0177324,579584,82.0
1620876615.9693613,581632,80.5
1620876714.7203035,583680,80.5
1620876815.4079227,585728,82.0
1620876914.2132795,587776,82.0
1620877012.1474655,589824,82.0
1620877111.0382493,591872,80.5
1620877211.2236679,593920,80.5
1620877311.09521,595968,82.0
1620877410.24233,598016,83.5
1620877510.1867197,600064,83.5
1620877609.174209,602112,83.5
1620877708.1499825,604160,82.0
1620877807.2479153,606208,85.0
1620877906.084577,608256,86.5
1620878004.7585924,610304,86.5
1620878104.505314,612352,85.0
1620878204.5737467,614400,83.5
1620878303.9083698,616448,83.5
1620878402.2085834,618496,83.5
1620878502.5336561,620544,85.0
1620878602.5394254,622592,86.5
1620878696.283159,624640,86.5
1620878801.7681224,626688,86.5
1620878891.7029696,628736,88.0
1620878987.1636622,630784,88.0
1620879090.601486,632832,88.0
1620879192.3148232,634880,89.5
1620879278.2105396,636928,89.5
1620879357.9229743,638976,89.5
1620879449.6406896,641024,88.0
1620879538.5861702,643072,88.0
1620879629.3887353,645120,88.0
1620879721.8166237,647168,89.5
1620879823.2454445,649216,89.5
1620879921.8121207,651264,89.5
1620880021.5791585,653312,89.5
1620880120.1602542,655360,89.5
1620880219.6881087,657408,91.0
1620880318.9637322,659456,94.0
1620880418.3619545,661504,94.0
1620880519.3908913,663552,94.0
1620880619.0161297,665600,94.0
1620880718.6214154,667648,94.0
1620880818.0060453,669696,95.5
1620880918.4150658,671744,97.0
1620881017.644324,673792,97.0
1620881116.7813284,675840,97.0
1620881216.4135966,677888,97.0
1620881316.5429661,679936,97.0
1620881415.1264703,681984,98.5
1620881515.9641614,684032,98.5
1620881614.6208005,686080,98.5
1620881715.168584,688128,98.5
1620881816.480595,690176,98.5
1620881916.0988321,692224,97.0
1620882015.3337607,694272,98.5
1620882116.1481273,696320,98.5
1620882215.1752212,698368,98.5
1620882314.7380285,700416,98.5
1620882413.9881504,702464,98.5
1620882515.0073583,704512,98.5
1620882615.2136557,706560,98.5
1620882715.2309852,708608,98.5
1620882816.6689823,710656,98.5
1620882916.7209868,712704,98.5
1620883016.054569,714752,98.5
1620883116.7114346,716800,98.5
1620883216.3665369,718848,98.5
1620883315.5494792,720896,98.5
1620883414.3179967,722944,98.5
1620883513.6414344,724992,98.5
1620883613.1027484,727040,98.5
1620883711.9671922,729088,98.5
1620883811.3602653,731136,98.5
1620883910.0391712,733184,98.5
1620884008.0681586,735232,98.5
1620884107.3177645,737280,98.5
1620884207.2718399,739328,98.5
1620884306.6179445,741376,98.5
1620884407.9101617,743424,100.0
1620884506.7926064,745472,100.0
1620884606.1857092,747520,100.0
1620884705.7239451,749568,100.0
1620884806.1337535,751616,100.0
1620884905.4425123,753664,100.0
1620885004.1829808,755712,100.0
1620885103.5841765,757760,100.0
1620885201.7264771,759808,100.0
1620885300.5909503,761856,100.0
1620885398.8295388,763904,100.0
1620885499.128428,765952,100.0
1620885597.7827663,768000,100.0
1620885698.2971487,770048,100.0
1620885797.9165447,772096,100.0
1620885898.1268432,774144,100.0
1620885996.5577004,776192,100.0
1620886095.7564082,778240,100.0
1620886193.9447904,780288,100.0
1620886293.6340032,782336,100.0
1620886394.1658452,784384,100.0
1620886493.6662638,786432,100.0
1620886593.0684903,788480,100.0
1620886691.9397786,790528,100.0
1620886790.7189202,792576,100.0
1620886890.2021484,794624,100.0
1620886990.3638349,796672,100.0
1620887090.566069,798720,100.0
1620887189.5937753,800768,100.0
1620887290.176946,802816,100.0
1620887389.524096,804864,100.0
1620887489.7281246,806912,100.0
1620887588.614875,808960,100.0
1620887688.2742035,811008,100.0
1620887787.919803,813056,100.0
1620887887.5387416,815104,100.0
1620887985.7411056,817152,100.0
1620888084.7056925,819200,100.0
1620888183.158189,821248,100.0
1620888281.7222195,823296,100.0
1620888380.7871833,825344,100.0
1620888479.1797862,827392,100.0
1620888577.8297708,829440,100.0
1620888676.6672008,831488,100.0
1620888776.0456064,833536,100.0
1620888874.2839515,835584,100.0
1620888973.1049678,837632,100.0
1620889071.9691577,839680,100.0
1620889151.2631407,841728,100.0
1620889243.9176252,843776,100.0
1620889336.3537889,845824,100.0
1620889438.9035814,847872,100.0
1620889529.4817884,849920,100.0
1620889621.8534129,851968,100.0
1620889727.1088963,854016,100.0
1620889804.7911885,856064,100.0
1620889894.2245646,858112,100.0
1620889983.9887493,860160,100.0
1620890074.1857753,862208,100.0
1620890162.2634687,864256,100.0
1620890252.6464033,866304,100.0
1620890342.3354752,868352,100.0
1620890430.3323462,870400,100.0
1620890531.8638308,872448,100.0
1620890623.3823032,874496,100.0
1620890726.0397313,876544,100.0
1620890828.339247,878592,100.0
1620890917.0124605,880640,100.0
1620891023.129408,882688,100.0
1620891125.7833312,884736,100.0
1620891215.7667177,886784,100.0
1620891308.0871856,888832,100.0
1620891412.794734,890880,100.0
1620891517.9461253,892928,100.0
1620891619.3163474,894976,100.0
1620891717.837676,897024,100.0
1620891816.640933,899072,100.0
1620891904.1476777,901120,100.0
1620892005.4379392,903168,100.0
1620892093.806272,905216,100.0
1620892183.0399554,907264,100.0
1620892275.2997606,909312,100.0
1620892380.0346923,911360,100.0
1620892471.4286838,913408,100.0
1620892562.9712782,915456,100.0
1620892665.5432231,917504,100.0
1620892753.795739,919552,100.0
1620892854.2133696,921600,100.0
1620892954.1779933,923648,100.0
1620893053.3993044,925696,100.0
1620893152.4005148,927744,100.0
1620893252.0587447,929792,100.0
1620893352.165332,931840,100.0
1620893452.3889587,933888,100.0
1620893551.4716437,935936,100.0
1620893650.9117634,937984,100.0
1620893751.6122675,940032,100.0
1620893852.976942,942080,100.0
1620893953.3928218,944128,100.0
1620894052.7330396,946176,100.0
1620894152.0141127,948224,100.0
1620894251.712846,950272,100.0
1620894351.8209212,952320,100.0
1620894453.017029,954368,100.0
1620894550.5560458,956416,100.0
1620894651.16743,958464,100.0
1620894751.117832,960512,100.0
1620894851.1196313,962560,100.0
1620894951.835245,964608,100.0
1620895052.5532172,966656,100.0
1620895152.6833065,968704,100.0
1620895251.3510382,970752,100.0
1620895339.3540072,972800,100.0
1620895413.445164,974848,100.0
1620895504.528714,976896,100.0
1620895603.6139545,978944,100.0
1620895702.1107922,980992,100.0
1620895788.0731666,983040,100.0
1620895887.3350112,985088,100.0
1620895973.164673,987136,100.0
1620896064.0684023,989184,100.0
1620896150.8941598,991232,100.0
1620896255.189165,993280,100.0
1620896355.4184835,995328,100.0
1620896452.9900236,997376,100.0
1620896552.5204608,999424,100.0
1620896652.959974,1001472,100.0


==> run-SAC_5-tag-rollout_ep_len_mean.csv <==
Wall time,Step,Value
1621962133.24091,556,139.0
1621962328.334933,1038,129.75
1621962498.6712198,1554,129.5
1621962666.42975,2046,127.875
1621962798.2237895,2544,127.19999694824219
1621962943.211143,3078,128.25
1621963092.7813091,3559,127.10713958740234
1621963239.7980134,3986,124.5625
1621963396.799582,4466,124.05555725097656
1621963568.7541263,4930,123.25
1621963727.768091,5404,122.81818389892578
1621963889.9282281,5874,122.375
1621964052.2093592,6350,122.11538696289062
1621964209.8548872,6822,121.82142639160156
1621964367.5075426,7290,121.5
1621964542.2800488,7781,121.578125
1621964719.2550833,8304,122.11764526367188
1621964866.501179,8764,121.72222137451172
1621965012.7411137,9224,121.36842346191406
1621965161.3635361,9699,121.23750305175781
1621965308.5125692,10142,120.73809814453125
1621965455.7170045,10616,120.63636016845703
1621965603.2774107,11093,120.57608795166016
1621965748.2875605,11559,120.40625
1621965895.6540015,12042,120.41999816894531
1621966044.5479453,12540,119.83999633789062
1621966191.902694,13000,119.62000274658203
1621966338.6381338,13480,119.26000213623047
1621966487.4685316,13956,119.0999984741211
1621966638.7714784,14466,119.22000122070312
1621966793.682397,14960,118.81999969482422
1621966942.03558,15443,118.83999633789062
1621967090.2591748,15908,119.22000122070312
1621967238.3826268,16390,119.23999786376953
1621967388.8529515,16865,119.3499984741211
1621967538.4539146,17333,119.29000091552734
1621967686.8331141,17815,119.41000366210938
1621967834.348713,18274,119.23999786376953
1621967985.4961207,18754,119.31999969482422
1621968134.996236,19229,119.38999938964844
1621968283.3273425,19729,119.4800033569336
1621968434.4399607,20214,119.0999984741211
1621968583.2825015,20696,119.31999969482422
1621968730.2963612,21157,119.33000183105469
1621968879.963413,21628,119.29000091552734
1621969028.1847944,22093,119.51000213623047
1621969177.9953175,22574,119.58000183105469
1621969329.6322167,23064,119.70999908447266
1621969479.214003,23559,120.0
1621969628.1180656,24024,119.81999969482422
1621969777.839989,24495,119.55000305175781
1621969929.752155,24976,119.76000213623047
1621970079.1100452,25453,119.7300033569336
1621970227.3142807,25930,119.73999786376953
1621970379.3463864,26415,119.48999786376953
1621970527.1560433,26897,119.37000274658203
1621970678.4506311,27369,119.26000213623047
1621970829.3846018,27845,119.37000274658203
1621970979.84393,28307,119.16999816894531
1621971128.9386146,28773,119.08000183105469
1621971279.4320896,29265,119.31999969482422
1621971429.3678396,29732,119.16999816894531
1621971578.9933722,30183,119.08999633789062
1621971729.426248,30653,118.98999786376953
1621971879.230804,31125,118.95999908447266
1621972030.3995807,31592,118.62999725341797
1621972182.412683,32090,118.76000213623047
1621972334.0001328,32566,118.69999694824219
1621972486.561559,33049,118.91999816894531
1621972637.008297,33526,118.9800033569336
1621972788.8733487,34010,119.16999816894531
1621972939.4377353,34480,119.05999755859375
1621973091.1669896,34950,118.86000061035156
1621973242.149066,35420,118.61000061035156
1621973391.5363708,35916,118.91999816894531
1621973537.9558115,36387,118.91999816894531
1621973690.5414999,36885,119.08999633789062
1621973841.0948527,37386,119.33000183105469
1621973991.105814,37857,119.2699966430664
1621974136.584478,38318,119.02999877929688
1621974285.0435612,38784,118.87000274658203
1621974434.92875,39269,119.0
1621974583.308344,39730,118.8499984741211
1621974732.4213805,40187,118.80000305175781
1621974884.1973045,40676,119.02999877929688
1621975033.4082894,41132,118.66999816894531
1621975181.1938865,41601,118.69000244140625
1621975329.9957323,42061,118.77999877929688
1621975479.346505,42542,118.88999938964844
1621975627.6275592,42997,118.72000122070312
1621975776.9816363,43476,118.83999633789062
1621975928.411452,43959,118.69000244140625
1621976076.9298236,44407,118.41000366210938
1621976228.7429857,44911,118.62000274658203
1621976380.3981469,45398,118.72000122070312
1621976530.565138,45886,118.76000213623047
1621976678.9831326,46347,118.66999816894531
1621976831.2776778,46814,118.63999938964844
1621976981.0967731,47279,118.58999633789062
1621977130.3499641,47758,118.41999816894531
1621977279.5340943,48245,118.58000183105469
1621977430.0362551,48732,118.47000122070312
1621977581.1049886,49197,118.11000061035156
1621977730.3609328,49647,117.9000015258789
1621977882.5610259,50122,118.04000091552734
1621978036.0120785,50598,118.13999938964844
1621978186.4272768,51046,117.7699966430664
1621978337.0409203,51505,117.75
1621978487.393733,51981,117.94000244140625
1621978639.7204866,52459,117.83000183105469
1621978790.4260497,52925,117.93000030517578
1621978940.0149508,53400,117.98999786376953
1621979092.0445235,53890,118.29000091552734
1621979242.7190816,54356,118.13999938964844
1621979396.0335855,54837,118.4000015258789
1621979547.3854737,55307,118.30999755859375
1621979699.9883313,55793,118.33999633789062
1621979852.8181636,56264,118.56999969482422
1621980001.365066,56726,118.1500015258789
1621980152.9611628,57203,118.05000305175781
1621980302.9994133,57678,117.91999816894531
1621980455.1785116,58151,118.04000091552734
1621980605.604813,58617,118.02999877929688
1621980754.1484246,59080,118.01000213623047
1621980905.4418561,59556,117.9800033569336
1621981055.9188464,60014,117.69000244140625
1621981205.3524022,60476,117.44000244140625
1621981356.629866,60933,117.36000061035156
1621981507.0825922,61378,117.30999755859375
1621981655.6445603,61838,117.16000366210938
1621981808.5236256,62324,117.26000213623047
1621981958.5376427,62776,117.30000305175781
1621982109.6953847,63263,117.58000183105469
1621982259.8491948,63726,117.44999694824219
1621982410.6303508,64200,117.41000366210938
1621982559.8359594,64672,117.47000122070312
1621982712.5137124,65151,117.51000213623047
1621982863.5417392,65625,117.3499984741211
1621983015.0746136,66092,117.36000061035156
1621983162.0793211,66547,117.0999984741211
1621983310.026856,67002,116.94999694824219
1621983461.0388198,67491,116.9800033569336
1621983611.1618376,67967,117.02999877929688
1621983760.9694002,68423,116.97000122070312
1621983908.7842593,68884,116.80999755859375
1621984058.6752696,69343,116.6500015258789
1621984208.1189904,69801,116.5
1621984355.9693258,70257,116.4000015258789
1621984507.385605,70735,116.55000305175781
1621984655.8724425,71193,116.37000274658203
1621984804.7279227,71649,116.3499984741211
1621984953.404351,72092,116.16000366210938
1621985102.5490549,72550,116.16999816894531
1621985252.6365104,72998,116.19999694824219
1621985400.6736681,73434,115.95999908447266
1621985550.8015187,73903,115.79000091552734
1621985701.2484696,74357,115.80999755859375
1621985848.715691,74799,115.36000061035156
1621985998.3170276,75250,115.23999786376953
1621986149.4268346,75702,115.0199966430664
1621986299.1318917,76161,114.88999938964844
1621986451.787415,76628,114.7699966430664
1621986601.790642,77094,114.69000244140625
1621986751.752139,77531,114.38999938964844
1621986901.4335704,77987,114.4000015258789
1621987050.532793,78444,114.41999816894531
1621987199.8001688,78886,113.94999694824219
1621987350.655341,79341,113.73999786376953
1621987501.6791213,79801,113.77999877929688
1621987652.6570892,80262,113.77999877929688
1621987803.4984524,80723,113.80000305175781
1621987955.6324046,81178,113.7699966430664
1621988104.4500835,81631,113.73999786376953
1621988254.7627811,82083,113.4800033569336
1621988407.0088074,82525,113.31999969482422
1621988561.324503,82936,112.87000274658203
1621988716.234943,83379,112.87000274658203
1621988874.8810906,83820,112.69999694824219
1621989029.8204563,84237,112.38999938964844
1621989186.6946673,84668,112.33999633789062
1621989343.1889703,85101,111.9800033569336
1621989498.764873,85534,111.7699966430664
1621989650.1395457,85937,111.37999725341797
1621989802.35479,86327,110.7699966430664
1621989953.3495462,86721,110.19000244140625
1621990106.3064528,87116,109.55000305175781
1621990257.8932593,87509,108.80999755859375
1621990415.3499353,87922,108.27999877929688
1621990568.560523,88319,107.87999725341797
1621990723.5289357,88712,107.25
1621990877.75893,89133,106.88999938964844
1621991030.323972,89545,106.58999633789062
1621991184.1584113,89943,106.0199966430664
1621991339.5256402,90330,105.29000091552734
1621991492.2529793,90744,104.81999969482422
1621991644.3624465,91154,104.30999755859375
1621991794.0910745,91544,103.66000366210938
1621991945.9530194,91944,103.12999725341797
1621992100.4412446,92330,102.47000122070312
1621992253.9197109,92747,102.22000122070312
1621992408.821444,93160,102.23999786376953
1621992563.8630245,93564,101.8499984741211
1621992717.797537,93964,101.44000244140625
1621992873.6263506,94372,101.3499984741211
1621993029.451405,94775,101.06999969482422
1621993196.7365837,95185,100.83999633789062
1621993349.1812234,95566,100.31999969482422
1621993516.8311455,95983,100.45999908447266
1621993672.0086,96386,100.58999633789062
1621993827.7271347,96796,100.75
1621993995.6088314,97205,100.88999938964844
1621994151.1826804,97616,101.06999969482422
1621994302.1493015,98006,100.83999633789062
1621994455.045125,98404,100.8499984741211
1621994609.8536532,98821,101.08999633789062
1621994767.0382667,99245,101.12000274658203
1621994923.584827,99645,101.0


==> run-SAC_5-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1621962133.2414372,556,-12.5
1621962328.3350854,1038,-25.0
1621962498.6713867,1554,-8.333333015441895
1621962666.4299676,2046,-15.625
1621962798.2239313,2544,0.0
1621962943.2112918,3078,-4.166666507720947
1621963092.7814791,3559,-7.142857074737549
1621963239.7981467,3986,-4.6875
1621963396.8000886,4466,1.3888888359069824
1621963568.7544382,4930,8.75
1621963727.768245,5404,12.5
1621963889.9287772,5874,17.70833396911621
1621964052.2096503,6350,22.115385055541992
1621964209.8559606,6822,25.89285659790039
1621964367.507943,7290,30.83333396911621
1621964542.2801952,7781,33.59375
1621964719.2553399,8304,34.55882263183594
1621964866.5015125,8764,38.19444274902344
1621965012.7417364,9224,38.157894134521484
1621965161.3638964,9699,41.25
1621965308.5127203,10142,44.0476188659668
1621965455.7173324,10616,46.59090805053711
1621965603.2775676,11093,48.91304397583008
1621965748.2878497,11559,51.04166793823242
1621965895.6543489,12042,53.0
1621966044.5492692,12540,57.5
1621966191.90288,13000,63.0
1621966338.638273,13480,66.0
1621966487.470034,13956,71.5
1621966638.7716784,14466,73.0
1621966793.6825776,14960,77.0
1621966942.0357428,15443,82.0
1621967090.259329,15908,85.5
1621967238.3827848,16390,87.5
1621967388.8536177,16865,87.5
1621967538.4540582,17333,87.5
1621967686.8333056,17815,87.5
1621967834.3493176,18274,88.5
1621967985.4962714,18754,88.5
1621968134.996524,19229,88.5
1621968283.3274841,19729,89.5
1621968434.4402921,20214,91.5
1621968583.2826517,20696,91.5
1621968730.2965786,21157,94.0
1621968879.9635856,21628,94.0
1621969028.1850302,22093,93.0
1621969177.9955137,22574,93.0
1621969329.632428,23064,92.0
1621969479.214139,23559,89.0
1621969628.1182413,24024,89.0
1621969777.840143,24495,89.0
1621969929.7523835,24976,89.0
1621970079.1102123,25453,89.0
1621970227.3144698,25930,89.0
1621970379.3465629,26415,89.0
1621970527.1562092,26897,90.0
1621970678.4507747,27369,90.0
1621970829.3848329,27845,90.0
1621970979.844126,28307,90.0
1621971128.9388106,28773,91.0
1621971279.4322534,29265,93.0
1621971429.3679965,29732,94.0
1621971578.9935284,30183,94.0
1621971729.4264936,30653,95.0
1621971879.2309396,31125,95.0
1621972030.399857,31592,95.0
1621972182.4128613,32090,95.0
1621972334.000559,32566,95.0
1621972486.5617213,33049,95.0
1621972637.0087805,33526,95.0
1621972788.8734984,34010,96.0
1621972939.4378905,34480,96.0
1621973091.16714,34950,97.0
1621973242.1492424,35420,100.0
1621973391.536554,35916,100.0
1621973537.9561226,36387,100.0
1621973690.5417032,36885,100.0
1621973841.095412,37386,100.0
1621973991.106545,37857,100.0
1621974136.5845997,38318,100.0
1621974285.0437963,38784,100.0
1621974434.9289021,39269,100.0
1621974583.3085277,39730,100.0
1621974732.4218874,40187,100.0
1621974884.1974583,40676,100.0
1621975033.4084516,41132,100.0
1621975181.194055,41601,100.0
1621975329.9958808,42061,100.0
1621975479.3466814,42542,100.0
1621975627.6288996,42997,100.0
1621975776.9817786,43476,100.0
1621975928.4116507,43959,100.0
1621976076.9304183,44407,100.0
1621976228.7431278,44911,100.0
1621976380.398359,45398,100.0
1621976530.566912,45886,100.0
1621976678.9832838,46347,100.0
1621976831.2780223,46814,100.0
1621976981.097568,47279,100.0
1621977130.3502018,47758,100.0
1621977279.5342815,48245,100.0
1621977430.0364187,48732,100.0
1621977581.1051273,49197,100.0
1621977730.3611364,49647,100.0
1621977882.5611959,50122,100.0
1621978036.0134206,50598,100.0
1621978186.427423,51046,99.0
1621978337.041057,51505,99.0
1621978487.3939555,51981,99.0
1621978639.720671,52459,99.0
1621978790.4262798,52925,99.0
1621978940.0153015,53400,99.0
1621979092.0446846,53890,99.0
1621979242.719232,54356,99.0
1621979396.0338407,54837,99.0
1621979547.3856392,55307,99.0
1621979699.988516,55793,99.0
1621979852.81856,56264,99.0
1621980001.3652391,56726,99.0
1621980152.9613082,57203,99.0
1621980303.0019784,57678,99.0
1621980455.1786952,58151,99.0
1621980605.6050017,58617,99.0
1621980754.148577,59080,99.0
1621980905.4420009,59556,99.0
1621981055.9189982,60014,99.0
1621981205.352535,60476,99.0
1621981356.6302617,60933,99.0
1621981507.0827436,61378,99.0
1621981655.6448452,61838,99.0
1621981808.5238147,62324,99.0
1621981958.5379639,62776,100.0
1621982109.6955497,63263,100.0
1621982259.849373,63726,100.0
1621982410.6307151,64200,100.0
1621982559.8361514,64672,100.0
1621982712.5145316,65151,100.0
1621982863.5418882,65625,100.0
1621983015.0749512,66092,100.0
1621983162.0794845,66547,100.0
1621983310.0270498,67002,100.0
1621983461.038966,67491,100.0
1621983611.1620684,67967,100.0
1621983760.9695692,68423,100.0
1621983908.7849612,68884,100.0
1621984058.6755097,69343,100.0
1621984208.119138,69801,100.0
1621984355.9696834,70257,100.0
1621984507.3858125,70735,100.0
1621984655.8726003,71193,100.0
1621984804.7280838,71649,100.0
1621984953.4048672,72092,100.0
1621985102.549632,72550,100.0
1621985252.636631,72998,100.0
1621985400.673792,73434,100.0
1621985550.8017426,73903,100.0
1621985701.2486212,74357,100.0
1621985848.7158623,74799,100.0
1621985998.3171647,75250,100.0
1621986149.4272616,75702,100.0
1621986299.1321661,76161,100.0
1621986451.7875478,76628,100.0
1621986601.7915006,77094,100.0
1621986751.7523668,77531,100.0
1621986901.4337332,77987,100.0
1621987050.5329854,78444,100.0
1621987199.8003707,78886,100.0
1621987350.6556025,79341,100.0
1621987501.679394,79801,100.0
1621987652.6573713,80262,100.0
1621987803.4990509,80723,100.0
1621987955.6325731,81178,100.0
1621988104.4502366,81631,100.0
1621988254.7629387,82083,100.0
1621988407.0089781,82525,100.0
1621988561.3246992,82936,100.0
1621988716.235114,83379,100.0
1621988874.8812766,83820,100.0
1621989029.820642,84237,100.0
1621989186.694837,84668,99.0
1621989343.1892028,85101,99.0
1621989498.7650402,85534,99.0
1621989650.1396854,85937,99.0
1621989802.3550093,86327,99.0
1621989953.349758,86721,99.0
1621990106.3065894,87116,99.0
1621990257.8934236,87509,99.0
1621990415.3504145,87922,97.0
1621990568.5606682,88319,97.0
1621990723.529348,88712,97.0
1621990877.7590992,89133,97.0
1621991030.3244376,89545,97.0
1621991184.1585507,89943,97.0
1621991339.5258884,90330,97.0
1621991492.2531183,90744,96.0
1621991644.3626018,91154,96.0
1621991794.091919,91544,96.0
1621991945.9531715,91944,96.0
1621992100.4414358,92330,96.0
1621992253.919918,92747,96.0
1621992408.829946,93160,96.0
1621992563.8631809,93564,96.0
1621992717.7976897,93964,96.0
1621992873.6267784,94372,96.0
1621993029.4515636,94775,97.0
1621993196.7367313,95185,95.5
1621993349.181741,95566,94.0
1621993516.831295,95983,94.0
1621993672.0090663,96386,92.5
1621993827.727698,96796,92.5
1621993995.6089973,97205,90.0
1621994151.182836,97616,90.0
1621994302.1494534,98006,92.0
1621994455.04531,98404,92.0
1621994609.854188,98821,92.0
1621994767.038415,99245,92.0
1621994923.5850012,99645,92.0


==> run-SAC_5-tag-train_actor_loss.csv <==
Wall time,Step,Value
1621962133.241869,556,-9.129268646240234
1621962328.335239,1038,-12.758790969848633
1621962498.6715798,1554,-15.09814453125
1621962666.430169,2046,-18.030166625976562
1621962798.2240622,2544,-18.61981773376465
1621962943.2114706,3078,-20.25179672241211
1621963092.781658,3559,-22.433303833007812
1621963239.7982798,3986,-21.548925399780273
1621963396.800635,4466,-22.890727996826172
1621963568.7553806,4930,-23.132966995239258
1621963727.768423,5404,-23.254405975341797
1621963889.9291043,5874,-24.74905776977539
1621964052.209956,6350,-25.559059143066406
1621964209.867529,6822,-25.74540138244629
1621964367.5081975,7290,-26.887920379638672
1621964542.2803526,7781,-26.602617263793945
1621964719.255561,8304,-27.71565055847168
1621964866.5017679,8764,-28.301311492919922
1621965012.7420032,9224,-29.28133773803711
1621965161.3640764,9699,-29.693721771240234
1621965308.523925,10142,-30.418094635009766
1621965455.717561,10616,-32.26092529296875
1621965603.2776923,11093,-33.53535079956055
1621965748.2881808,11559,-33.7595100402832
1621965895.6555526,12042,-34.536293029785156
1621966044.5504935,12540,-34.44573211669922
1621966191.904046,13000,-36.62948226928711
1621966338.6384258,13480,-36.91936492919922
1621966487.4705737,13956,-36.358787536621094
1621966638.773734,14466,-37.93147659301758
1621966793.682741,14960,-36.842071533203125
1621966942.0359042,15443,-37.592830657958984
1621967090.2594876,15908,-39.412845611572266
1621967238.3829582,16390,-40.91124725341797
1621967388.8543897,16865,-42.32189178466797
1621967538.4542198,17333,-42.58258819580078
1621967686.833487,17815,-40.202537536621094
1621967834.3498166,18274,-44.16010284423828
1621967985.4964583,18754,-42.610870361328125
1621968134.9967153,19229,-45.641746520996094
1621968283.3276575,19729,-44.78496551513672
1621968434.440738,20214,-43.766319274902344
1621968583.2828424,20696,-47.75459289550781
1621968730.2967553,21157,-43.78725051879883
1621968879.9637508,21628,-46.55060958862305
1621969028.1852548,22093,-47.491966247558594
1621969177.9956741,22574,-47.033241271972656
1621969329.63301,23064,-45.96632766723633
1621969479.2142923,23559,-46.60719299316406
1621969628.118454,24024,-42.64815139770508
1621969777.8404076,24495,-46.821563720703125
1621969929.7525842,24976,-45.30514907836914
1621970079.1103616,25453,-47.366580963134766
1621970227.3147368,25930,-45.366153717041016
1621970379.346876,26415,-46.52887725830078
1621970527.1564362,26897,-47.99695587158203
1621970678.4509375,27369,-47.096187591552734
1621970829.3851328,27845,-46.281455993652344
1621970979.8443475,28307,-47.439876556396484
1621971128.9389973,28773,-48.671485900878906
1621971279.43242,29265,-48.654457092285156
1621971429.3681486,29732,-49.96186065673828
1621971578.9936774,30183,-51.30284881591797
1621971729.4266894,30653,-49.72076416015625
1621971879.2311034,31125,-47.896018981933594
1621972030.400132,31592,-48.06293487548828
1621972182.4130514,32090,-49.60142517089844
1621972334.0027761,32566,-49.639827728271484
1621972486.5619128,33049,-50.206748962402344
1621972637.0097182,33526,-49.4964599609375
1621972788.8736422,34010,-50.78950119018555
1621972939.4380398,34480,-46.513980865478516
1621973091.1673055,34950,-48.721282958984375
1621973242.1494458,35420,-49.1706428527832
1621973391.5367403,35916,-49.388511657714844
1621973537.9563577,36387,-52.63276672363281
1621973690.5420036,36885,-49.220611572265625
1621973841.0962873,37386,-48.25859832763672
1621973991.1068308,37857,-52.47802734375
1621974136.5847256,38318,-50.55143737792969
1621974285.0439792,38784,-52.104835510253906
1621974434.9290743,39269,-48.71625900268555
1621974583.3086724,39730,-49.15177536010742
1621974732.4222891,40187,-50.14779281616211
1621974884.1976428,40676,-50.91610336303711
1621975033.4165437,41132,-51.294715881347656
1621975181.1942515,41601,-50.862300872802734
1621975329.9960606,42061,-52.675724029541016
1621975479.3468552,42542,-52.20938491821289
1621975627.629135,42997,-48.38740921020508
1621975776.9819448,43476,-52.75270462036133
1621975928.411871,43959,-52.81491470336914
1621976076.9312806,44407,-52.178321838378906
1621976228.7432814,44911,-52.165889739990234
1621976380.398565,45398,-52.73196029663086
1621976530.5671947,45886,-51.892822265625
1621976678.9834344,46347,-53.185020446777344
1621976831.27844,46814,-55.29629898071289
1621976981.0981593,47279,-52.12263107299805
1621977130.350529,47758,-52.02558898925781
1621977279.534465,48245,-52.82219696044922
1621977430.036617,48732,-52.62653732299805
1621977581.1052735,49197,-52.43993377685547
1621977730.361318,49647,-53.73004150390625
1621977882.5613778,50122,-55.066627502441406
1621978036.0136614,50598,-52.21768569946289
1621978186.427584,51046,-54.73493576049805
1621978337.041221,51505,-53.57981491088867
1621978487.3941388,51981,-51.12859344482422
1621978639.7208579,52459,-53.52121353149414
1621978790.426504,52925,-53.83504104614258
1621978940.0155427,53400,-51.84495162963867
1621979092.0448864,53890,-52.882015228271484
1621979242.719403,54356,-54.60415267944336
1621979396.0342185,54837,-54.73733139038086
1621979547.3857903,55307,-54.16136932373047
1621979699.9887214,55793,-53.26319885253906
1621979852.8218915,56264,-53.39564514160156
1621980001.3654187,56726,-52.55354690551758
1621980152.9614496,57203,-52.57981872558594
1621980303.0029616,57678,-53.62474822998047
1621980455.1794882,58151,-54.1856803894043
1621980605.605185,58617,-53.80318832397461
1621980754.1487563,59080,-53.114166259765625
1621980905.4421573,59556,-54.88823318481445
1621981055.9191446,60014,-55.292396545410156
1621981205.3526669,60476,-55.57435607910156
1621981356.6310494,60933,-54.13685989379883
1621981507.0829055,61378,-55.44710922241211
1621981655.6450586,61838,-51.098968505859375
1621981808.5240157,62324,-54.22574234008789
1621981958.5381672,62776,-53.93185043334961
1621982109.6957598,63263,-54.823951721191406
1621982259.8495297,63726,-52.07901382446289
1621982410.6310487,64200,-54.08145523071289
1621982559.8362956,64672,-53.91719436645508
1621982712.5148141,65151,-55.614437103271484
1621982863.542038,65625,-52.93302536010742
1621983015.075938,66092,-55.873863220214844
1621983162.0796623,66547,-53.11705780029297
1621983310.0272546,67002,-55.52423095703125
1621983461.0390923,67491,-52.523780822753906
1621983611.1623032,67967,-53.417232513427734
1621983760.969851,68423,-53.87918472290039
1621983908.7851696,68884,-55.044315338134766
1621984058.6756585,69343,-55.0482177734375
1621984208.1193166,69801,-52.537044525146484
1621984355.9701128,70257,-54.24028396606445
1621984507.385955,70735,-55.47768020629883
1621984655.8727946,71193,-54.14387130737305
1621984804.7282743,71649,-52.529518127441406
1621984953.4057767,72092,-54.43507385253906
1621985102.5499628,72550,-53.051082611083984
1621985252.636791,72998,-54.633567810058594
1621985400.673921,73434,-54.41161346435547
1621985550.8019748,73903,-51.42201232910156
1621985701.2487648,74357,-53.95100784301758
1621985848.716028,74799,-53.141807556152344
1621985998.3173044,75250,-54.258174896240234
1621986149.4279099,75702,-55.1308479309082
1621986299.1327121,76161,-51.610328674316406
1621986451.7876856,76628,-55.079994201660156
1621986601.791788,77094,-53.4262809753418
1621986751.7526155,77531,-54.42549514770508
1621986901.433887,77987,-53.32715606689453
1621987050.533144,78444,-55.85517501831055
1621987199.8005586,78886,-53.599853515625
1621987350.6559858,79341,-53.035953521728516
1621987501.6797845,79801,-52.61589813232422
1621987652.6575253,80262,-53.17754364013672
1621987803.501704,80723,-54.89971160888672
1621987955.6327646,81178,-53.99774169921875
1621988104.4504023,81631,-55.387447357177734
1621988254.7630823,82083,-54.86846923828125
1621988407.009137,82525,-54.202980041503906
1621988561.3248906,82936,-53.722503662109375
1621988716.2353177,83379,-53.280029296875
1621988874.881468,83820,-55.72507095336914
1621989029.8208134,84237,-54.5213737487793
1621989186.6950195,84668,-55.0106086730957
1621989343.1895099,85101,-54.10597610473633
1621989498.7651963,85534,-53.90226745605469
1621989650.1398869,85937,-54.90924072265625
1621989802.3551948,86327,-56.5268669128418
1621989953.3499506,86721,-55.9188117980957
1621990106.3067253,87116,-55.972991943359375
1621990257.893611,87509,-54.42839813232422
1621990415.3511696,87922,-52.95685958862305
1621990568.5608284,88319,-54.11697769165039
1621990723.529662,88712,-54.40185546875
1621990877.7593112,89133,-53.57132339477539
1621991030.3249207,89545,-57.278663635253906
1621991184.1587026,89943,-54.29151916503906
1621991339.5265012,90330,-54.030086517333984
1621991492.2532587,90744,-55.86017608642578
1621991644.3627748,91154,-54.643898010253906
1621991794.0927062,91544,-54.429351806640625
1621991945.9533553,91944,-57.798500061035156
1621992100.4416542,92330,-56.947086334228516
1621992253.9200943,92747,-54.88005065917969
1621992408.8302834,93160,-55.88782501220703
1621992563.8633695,93564,-55.68172073364258
1621992717.797868,93964,-55.89872741699219
1621992873.6272361,94372,-55.340476989746094
1621993029.452265,94775,-55.0479621887207
1621993196.736882,95185,-54.897560119628906
1621993349.1823645,95566,-54.97995376586914
1621993516.8314703,95983,-55.96753692626953
1621993672.00952,96386,-55.69646072387695
1621993827.7279317,96796,-57.43589782714844
1621993995.609172,97205,-54.56916427612305
1621994151.1829998,97616,-54.11726379394531
1621994302.1496172,98006,-55.75835037231445
1621994455.0455234,98404,-54.449317932128906
1621994609.8545268,98821,-56.75146484375
1621994767.0385978,99245,-54.17644500732422
1621994923.5851839,99645,-55.780921936035156


==> run-SAC_5-tag-train_critic_loss.csv <==
Wall time,Step,Value
1621962133.241952,556,12.845033645629883
1621962328.3353002,1038,15.252606391906738
1621962498.6716473,1554,0.7569085359573364
1621962666.4302483,2046,15.363092422485352
1621962798.2241197,2544,1.5099679231643677
1621962943.2115443,3078,18.641767501831055
1621963092.781732,3559,32.29536819458008
1621963239.7983353,3986,29.037628173828125
1621963396.8008435,4466,17.10484504699707
1621963568.755585,4930,18.696380615234375
1621963727.7685032,5404,42.31413269042969
1621963889.9291627,5874,49.28758239746094
1621964052.2100778,6350,23.20421600341797
1621964209.8676322,6822,61.4788818359375
1621964367.508266,7290,6.672745704650879
1621964542.2804213,7781,22.625886917114258
1621964719.2556245,8304,42.39585876464844
1621964866.5018437,8764,29.917919158935547
1621965012.7420816,9224,55.74932861328125
1621965161.3641546,9699,20.5227108001709
1621965308.5240848,10142,19.582843780517578
1621965455.7176533,10616,30.79132652282715
1621965603.2777326,11093,48.662044525146484
1621965748.2882586,11559,13.685039520263672
1621965895.656513,12042,81.60137939453125
1621966044.5509892,12540,5.187682151794434
1621966191.9042041,13000,15.553707122802734
1621966338.6384866,13480,19.844585418701172
1621966487.470637,13956,47.34761047363281
1621966638.773872,14466,44.537879943847656
1621966793.682806,14960,19.405214309692383
1621966942.0359654,15443,2.0478720664978027
1621967090.2595549,15908,7.390756607055664
1621967238.383054,16390,3.3045742511749268
1621967388.8546445,16865,2.9798476696014404
1621967538.454287,17333,16.595386505126953
1621967686.8335626,17815,5.625426292419434
1621967834.3498983,18274,3.095499038696289
1621967985.4965296,18754,21.903549194335938
1621968134.996776,19229,6.940971374511719
1621968283.3277674,19729,9.874368667602539
1621968434.4411206,20214,2.441340684890747
1621968583.2829185,20696,18.720291137695312
1621968730.296814,21157,5.9642181396484375
1621968879.9638216,21628,6.09651517868042
1621969028.1853304,22093,1.0757813453674316
1621969177.9957633,22574,1.2008543014526367
1621969329.6331205,23064,5.06997013092041
1621969479.2143724,23559,20.801921844482422
1621969628.118547,24024,37.16926193237305
1621969777.8404841,24495,1.8491930961608887
1621969929.752657,24976,3.432655096054077
1621970079.1104233,25453,23.916004180908203
1621970227.314807,25930,4.981500625610352
1621970379.3469877,26415,2.3015289306640625
1621970527.1565366,26897,1.2684580087661743
1621970678.450999,27369,1.1451590061187744
1621970829.3852806,27845,3.5318384170532227
1621970979.844446,28307,1.5700445175170898
1621971128.9390593,28773,1.7481122016906738
1621971279.4324944,29265,3.6617722511291504
1621971429.368216,29732,6.693232536315918
1621971578.9937382,30183,16.2486629486084
1621971729.4267495,30653,3.0337979793548584
1621971879.231181,31125,26.212881088256836
1621972030.4003055,31592,2.0094189643859863
1621972182.4131298,32090,23.465057373046875
1621972334.0029354,32566,17.277790069580078
1621972486.5619955,33049,1.146333932876587
1621972637.0098727,33526,12.191774368286133
1621972788.8737,34010,22.21851348876953
1621972939.4381008,34480,50.4976806640625
1621973091.1673753,34950,1.1184430122375488
1621973242.1495214,35420,0.4482639729976654
1621973391.5368183,35916,0.70055091381073
1621973537.9564443,36387,9.708189010620117
1621973690.5420938,36885,4.74256706237793
1621973841.09671,37386,1.547624111175537
1621973991.1069002,37857,2.2941298484802246
1621974136.5847774,38318,27.70077133178711
1621974285.0440414,38784,2.566833019256592
1621974434.9291515,39269,1.7318003177642822
1621974583.308731,39730,93.74674987792969
1621974732.422378,40187,18.504253387451172
1621974884.1977212,40676,2.252946376800537
1621975033.4166238,41132,69.00311279296875
1621975181.1943345,41601,66.16534423828125
1621975329.9961321,42061,5.664558410644531
1621975479.346931,42542,15.647634506225586
1621975627.6292021,42997,0.5406952500343323
1621975776.982016,43476,2.2314915657043457
1621975928.4119563,43959,28.621469497680664
1621976076.932232,44407,1.135462760925293
1621976228.7433465,44911,4.336763381958008
1621976380.3986394,45398,0.5729444026947021
1621976530.5672672,45886,1.238074541091919
1621976678.9834964,46347,3.1328723430633545
1621976831.278544,46814,93.87709045410156
1621976981.0986266,47279,58.566131591796875
1621977130.350632,47758,1.9173691272735596
1621977279.5345318,48245,0.7894923090934753
1621977430.0367236,48732,4.5410590171813965
1621977581.1053345,49197,1.665793538093567
1621977730.3613884,49647,3.175204277038574
1621977882.5614588,50122,1.3160748481750488
1621978036.0137346,50598,1.4949748516082764
1621978186.427651,51046,1.7486045360565186
1621978337.0413032,51505,10.714402198791504
1621978487.3942351,51981,2.342963218688965
1621978639.7209322,52459,1.1780483722686768
1621978790.4265938,52925,0.8787328004837036
1621978940.0156157,53400,2.0886383056640625
1621979092.0449712,53890,3.4058969020843506
1621979242.7194717,54356,2.7376186847686768
1621979396.0346851,54837,28.777196884155273
1621979547.3858519,55307,20.3210391998291
1621979699.9888058,55793,69.02769470214844
1621979852.822114,56264,0.26671648025512695
1621980001.3654933,56726,1.791213035583496
1621980152.9615076,57203,3.0241739749908447
1621980303.003585,57678,14.954814910888672
1621980455.1795886,58151,4.678283214569092
1621980605.6052616,58617,27.552915573120117
1621980754.1488318,59080,2.2510886192321777
1621980905.4422224,59556,5.8952836990356445
1621981055.9192073,60014,1.0032292604446411
1621981205.352721,60476,1.2898919582366943
1621981356.6315498,60933,3.902435541152954
1621981507.0829787,61378,0.7983179092407227
1621981655.64515,61838,32.533203125
1621981808.5240893,62324,0.9365505576133728
1621981958.5382345,62776,17.953433990478516
1621982109.6958375,63263,0.9593272805213928
1621982259.8495922,63726,2.0842833518981934
1621982410.6311493,64200,1.810450792312622
1621982559.8363516,64672,11.700077056884766
1621982712.5148942,65151,0.9813697338104248
1621982863.542116,65625,17.88519287109375
1621983015.0773594,66092,2.033324718475342
1621983162.0797498,66547,0.6908208727836609
1621983310.0273416,67002,0.5388055443763733
1621983461.0391445,67491,23.229236602783203
1621983611.1623971,67967,3.360797882080078
1621983760.9700994,68423,1.8410289287567139
1621983908.7852273,68884,1.579613208770752
1621984058.6757045,69343,2.177734851837158
1621984208.11939,69801,0.4602401554584503
1621984355.9702215,70257,6.8916425704956055
1621984507.3860114,70735,0.8948361873626709
1621984655.8728716,71193,1.7460944652557373
1621984804.7283497,71649,16.779104232788086
1621984953.4059975,72092,1.3131519556045532
1621985102.5500603,72550,0.9484734535217285
1621985252.6368628,72998,0.2826261520385742
1621985400.6739762,73434,32.59416198730469
1621985550.8021038,73903,1.6301686763763428
1621985701.2488234,74357,1.0661767721176147
1621985848.7160945,74799,18.43855857849121
1621985998.317363,75250,1.5355788469314575
1621986149.4280415,75702,0.767066240310669
1621986299.1328406,76161,1.0826618671417236
1621986451.7877765,76628,0.8628765344619751
1621986601.791865,77094,1.3670397996902466
1621986751.7526925,77531,0.5797185897827148
1621986901.4339504,77987,0.2796168327331543
1621987050.5331948,78444,6.244347095489502
1621987199.8006327,78886,2.7740790843963623
1621987350.6560712,79341,99.7441635131836
1621987501.6799197,79801,0.9055505990982056
1621987652.6575887,80262,0.8845478296279907
1621987803.5018685,80723,0.4715109169483185
1621987955.6328447,81178,42.358314514160156
1621988104.450478,81631,0.6344572305679321
1621988254.7631419,82083,25.729616165161133
1621988407.0091963,82525,24.921356201171875
1621988561.3249574,82936,1.1876051425933838
1621988716.235395,83379,0.7125502228736877
1621988874.8815491,83820,2.6133854389190674
1621989029.820884,84237,0.4313058853149414
1621989186.695093,84668,6.4567975997924805
1621989343.1896214,85101,6.670993804931641
1621989498.7652621,85534,31.38600730895996
1621989650.1399481,85937,0.5431188344955444
1621989802.3552701,86327,0.2845509946346283
1621989953.3500166,86721,0.6567702293395996
1621990106.3067813,87116,1.69736909866333
1621990257.8936934,87509,0.8923453092575073
1621990415.3514702,87922,12.268186569213867
1621990568.5608997,88319,0.872621476650238
1621990723.5297403,88712,0.6645361185073853
1621990877.759392,89133,1.0597944259643555
1621991030.3250113,89545,1.083371877670288
1621991184.1587682,89943,0.5722657442092896
1621991339.5270066,90330,0.4281507730484009
1621991492.253319,90744,1.519855260848999
1621991644.3628445,91154,0.9399054050445557
1621991794.092829,91544,0.578856885433197
1621991945.953436,91944,2.0068280696868896
1621992100.4417458,92330,0.6049985289573669
1621992253.9201715,92747,32.36956024169922
1621992408.830363,93160,1.123616099357605
1621992563.8634524,93564,6.66612434387207
1621992717.7979462,93964,0.8460427522659302
1621992873.6274426,94372,3.248384952545166
1621993029.4523904,94775,0.5892149806022644
1621993196.7369454,95185,1.402396321296692
1621993349.182475,95566,0.6936905384063721
1621993516.8315508,95983,0.633393406867981
1621993672.0099335,96386,0.6162126660346985
1621993827.7279909,96796,3.145799160003662
1621993995.6092412,97205,17.44660186767578
1621994151.1830657,97616,1.9794611930847168
1621994302.1496842,98006,26.903789520263672
1621994455.0456157,98404,0.9935694932937622
1621994609.8545992,98821,2.602513313293457
1621994767.038676,99245,11.978631019592285
1621994923.5852578,99645,1.197126865386963


==> run-SAC_5-tag-train_ent_coef.csv <==
Wall time,Step,Value
1621962133.242021,556,0.8739826083183289
1621962328.3353612,1038,0.7572144269943237
1621962498.671706,1554,0.6503254175186157
1621962666.430322,2046,0.5643189549446106
1621962798.2241752,2544,0.488942414522171
1621962943.2116144,3078,0.4199572205543518
1621963092.7818024,3559,0.3645089268684387
1621963239.7983887,3986,0.3218183219432831
1621963396.801148,4466,0.2801603376865387
1621963568.7621899,4930,0.24664273858070374
1621963727.768585,5404,0.21723514795303345
1621963889.9292197,5874,0.19280147552490234
1621964052.2101595,6350,0.170756533741951
1621964209.867702,6822,0.15365593135356903
1621964367.508327,7290,0.13825546205043793
1621964542.2806647,7781,0.12502074241638184
1621964719.255706,8304,0.11231398582458496
1621964866.5019717,8764,0.10286228358745575
1621965012.7421606,9224,0.09289288520812988
1621965161.3642359,9699,0.08867934346199036
1621965308.5241623,10142,0.07916248589754105
1621965455.7178888,10616,0.07028722763061523
1621965603.277771,11093,0.06342383474111557
1621965748.2883537,11559,0.05873503163456917
1621965895.6571393,12042,0.05640067532658577
1621966044.5512173,12540,0.05390703305602074
1621966191.9042966,13000,0.052109889686107635
1621966338.6385462,13480,0.05232364684343338
1621966487.4706938,13956,0.04588252305984497
1621966638.7739735,14466,0.044394444674253464
1621966793.6828773,14960,0.04594479873776436
1621966942.036023,15443,0.04576433449983597
1621967090.259624,15908,0.043445296585559845
1621967238.383134,16390,0.041629478335380554
1621967388.855366,16865,0.044695764780044556
1621967538.4543593,17333,0.041048675775527954
1621967686.8336356,17815,0.04217413440346718
1621967834.349969,18274,0.04152663052082062
1621967985.496594,18754,0.043503403663635254
1621968134.9969335,19229,0.04389781504869461
1621968283.327847,19729,0.0451192781329155
1621968434.4416835,20214,0.047284260392189026
1621968583.2829926,20696,0.046617258340120316
1621968730.2968721,21157,0.045076850801706314
1621968879.9638877,21628,0.043297626078128815
1621969028.185406,22093,0.03826204687356949
1621969177.9958332,22574,0.04088226705789566
1621969329.6332402,23064,0.043579988181591034
1621969479.2144349,23559,0.05029333382844925
1621969628.1186395,24024,0.04511486738920212
1621969777.84056,24495,0.043912604451179504
1621969929.7527344,24976,0.044426050037145615
1621970079.1104853,25453,0.03782995045185089
1621970227.3148742,25930,0.033440083265304565
1621970379.3470519,26415,0.03196268901228905
1621970527.1566873,26897,0.033082619309425354
1621970678.4510522,27369,0.033791013062000275
1621970829.3853953,27845,0.031585317105054855
1621970979.8445415,28307,0.029940413311123848
1621971128.93991,28773,0.02888447605073452
1621971279.4325695,29265,0.02987140789628029
1621971429.3682752,29732,0.031402625143527985
1621971578.9937968,30183,0.030228327959775925
1621971729.4268055,30653,0.03124140202999115
1621971879.2312758,31125,0.035115018486976624
1621972030.400455,31592,0.034566786140203476
1621972182.4132066,32090,0.03252466768026352
1621972334.0030336,32566,0.03380470350384712
1621972486.5620775,33049,0.03887460380792618
1621972637.0104282,33526,0.04087812453508377
1621972788.8737566,34010,0.0374135784804821
1621972939.4381614,34480,0.03447195142507553
1621973091.1674411,34950,0.031123017892241478
1621973242.149591,35420,0.027214331552386284
1621973391.5368958,35916,0.024164864793419838
1621973537.9565444,36387,0.022704757750034332
1621973690.5421867,36885,0.02117489092051983
1621973841.0973992,37386,0.020246408879756927
1621973991.1069593,37857,0.019550930708646774
1621974136.584881,38318,0.019443785771727562
1621974285.0441027,38784,0.0193557757884264
1621974434.9292262,39269,0.019391633570194244
1621974583.3087976,39730,0.019963916391134262
1621974732.4224803,40187,0.020783953368663788
1621974884.1977966,40676,0.020578371360898018
1621975033.4166868,41132,0.020462991669774055
1621975181.1944156,41601,0.02148323319852352
1621975329.9962008,42061,0.023582518100738525
1621975479.3469996,42542,0.02449495531618595
1621975627.62927,42997,0.024381395429372787
1621975776.9820857,43476,0.026475252583622932
1621975928.41204,43959,0.026880010962486267
1621976076.9324064,44407,0.026158368214964867
1621976228.743409,44911,0.024990566074848175
1621976380.3987114,45398,0.024046890437602997
1621976530.5673344,45886,0.024276522919535637
1621976678.9835591,46347,0.02482662908732891
1621976831.278652,46814,0.02518473193049431
1621976981.0992508,47279,0.02361096255481243
1621977130.35077,47758,0.023785630241036415
1621977279.5345902,48245,0.023229772225022316
1621977430.0368056,48732,0.023060116916894913
1621977581.1053925,49197,0.022367114201188087
1621977730.3614588,49647,0.023757075890898705
1621977882.5615404,50122,0.02312452159821987
1621978036.013806,50598,0.02322431281208992
1621978186.427765,51046,0.024096613749861717
1621978337.0413816,51505,0.025397010147571564
1621978487.394321,51981,0.02537955343723297
1621978639.7210026,52459,0.024741174653172493
1621978790.4266818,52925,0.024090737104415894
1621978940.0156865,53400,0.025185758247971535
1621979092.045046,53890,0.023946339264512062
1621979242.7195392,54356,0.022270703688263893
1621979396.0351312,54837,0.021535469219088554
1621979547.3859134,55307,0.020776785910129547
1621979699.9888937,55793,0.020696770399808884
1621979852.8222265,56264,0.021629182621836662
1621980001.365566,56726,0.022516973316669464
1621980152.9615703,57203,0.0218192245811224
1621980303.0039284,57678,0.021059012040495872
1621980455.1796756,58151,0.02214510180056095
1621980605.605334,58617,0.022694522514939308
1621980754.1489072,59080,0.021183989942073822
1621980905.4422882,59556,0.022929947823286057
1621981055.9192686,60014,0.02502710372209549
1621981205.3527741,60476,0.02514868788421154
1621981356.6322005,60933,0.025084152817726135
1621981507.083049,61378,0.02566104382276535
1621981655.6515307,61838,0.025689171627163887
1621981808.5241451,62324,0.026703139767050743
1621981958.538298,62776,0.027363067492842674
1621982109.695913,63263,0.026344409212470055
1621982259.8496559,63726,0.02661290019750595
1621982410.6312351,64200,0.025809351354837418
1621982559.8364048,64672,0.025786802172660828
1621982712.514969,65151,0.024929692968726158
1621982863.5421896,65625,0.02392163686454296
1621983015.0775166,66092,0.02383451722562313
1621983162.079825,66547,0.024571625515818596
1621983310.0274282,67002,0.024134131148457527
1621983461.0391953,67491,0.02348605915904045
1621983611.1624794,67967,0.021953988820314407
1621983760.9703577,68423,0.020441342145204544
1621983908.7852929,68884,0.020477434620261192
1621984058.675772,69343,0.02485639601945877
1621984208.1194606,69801,0.028322342783212662
1621984355.9703176,70257,0.03094625100493431
1621984507.386074,70735,0.03137020766735077
1621984655.8729417,71193,0.031820788979530334
1621984804.7284098,71649,0.03251184523105621
1621984953.4061007,72092,0.031258851289749146
1621985102.550139,72550,0.02834642492234707
1621985252.63693,72998,0.028073756024241447
1621985400.6740298,73434,0.028803205117583275
1621985550.8022406,73903,0.025991329923272133
1621985701.2488816,74357,0.02830587700009346
1621985848.7161467,74799,0.026358528062701225
1621985998.3174198,75250,0.02603127434849739
1621986149.428153,75702,0.025248875841498375
1621986299.1329546,76161,0.02491598390042782
1621986451.787837,76628,0.02663721889257431
1621986601.7919257,77094,0.02594779059290886
1621986751.7527642,77531,0.02363390289247036
1621986901.4340105,77987,0.02499490976333618
1621987050.5332515,78444,0.02375919558107853
1621987199.800703,78886,0.02228298969566822
1621987350.6561518,79341,0.021634917706251144
1621987501.6800816,79801,0.022100089117884636
1621987652.6576443,80262,0.020062830299139023
1621987803.5020697,80723,0.020403923466801643
1621987955.632921,81178,0.0195660050958395
1621988104.4505532,81631,0.02086298167705536
1621988254.7632008,82083,0.02159552462399006
1621988407.0092537,82525,0.02063927985727787
1621988561.3250191,82936,0.019732119515538216
1621988716.2354672,83379,0.018388770520687103
1621988874.881626,83820,0.01741233840584755
1621989029.8209522,84237,0.017519725486636162
1621989186.695165,84668,0.01786850020289421
1621989343.189704,85101,0.01821070909500122
1621989498.7653253,85534,0.02024802938103676
1621989650.140001,85937,0.018866045400500298
1621989802.355343,86327,0.01907290145754814
1621989953.3500803,86721,0.018721653148531914
1621990106.3068354,87116,0.017693594098091125
1621990257.8937762,87509,0.016944730654358864
1621990415.3516312,87922,0.016832349821925163
1621990568.5610075,88319,0.0170929953455925
1621990723.52982,88712,0.01709522120654583
1621990877.759469,89133,0.01873299852013588
1621991030.325101,89545,0.020438101142644882
1621991184.1588316,89943,0.020566541701555252
1621991339.52739,90330,0.01885426789522171
1621991492.2533789,90744,0.018832888454198837
1621991644.3629115,91154,0.018959451466798782
1621991794.0929096,91544,0.019337957724928856
1621991945.9535306,91944,0.01907777599990368
1621992100.441838,92330,0.019147194921970367
1621992253.920249,92747,0.019467664882540703
1621992408.8304374,93160,0.019818192347884178
1621992563.8635366,93564,0.01977529749274254
1621992717.7980208,93964,0.020683269947767258
1621992873.6278696,94372,0.025550277903676033
1621993029.4524817,94775,0.0287880040705204
1621993196.7370074,95185,0.03130228817462921
1621993349.1825418,95566,0.03140515461564064
1621993516.8316193,95983,0.028653232380747795
1621993672.0104785,96386,0.024620702490210533
1621993827.7280474,96796,0.021267682313919067
1621993995.609289,97205,0.019189197570085526
1621994151.1831427,97616,0.01783081144094467
1621994302.149749,98006,0.016660697758197784
1621994455.0457065,98404,0.01720348186790943
1621994609.8546686,98821,0.017320865765213966
1621994767.0387506,99245,0.017855195328593254
1621994923.5853293,99645,0.019221575930714607


==> run-TD3_3-tag-rollout_ep_len_mean.csv <==
Wall time,Step,Value
1624518940.5470371,3619,904.75
1624519065.3846204,7627,953.375
1624519193.7154663,11589,965.75
1624519321.4414992,15638,977.375
1624519449.4424212,19651,982.5499877929688
1624519577.9851172,23710,987.9166870117188
1624519706.5397308,27773,991.8928833007812
1624519835.1482875,31837,994.90625
1624519964.2021945,35902,997.2777709960938
1624520092.4930549,39918,997.9500122070312
1624520221.4893532,43983,999.6136474609375
1624520350.9719436,48017,1000.3541870117188
1624520482.0250347,52095,1001.826904296875
1624520614.6052449,56186,1003.3214111328125
1624520750.393876,60275,1004.5833129882812
1624520893.7993662,64280,1004.375
1624521038.9250846,68307,1004.5147094726562
1624521187.0448878,72355,1004.9305419921875
1624521336.6247141,76440,1005.7894897460938
1624521487.5032573,80481,1006.0125122070312
1624521641.5933318,84510,1006.0714111328125
1624521798.2640011,88602,1006.8408813476562
1624521954.9341824,92674,1007.3261108398438
1624522112.1410291,96706,1007.3541870117188
1624522269.9753304,100707,1007.0700073242188


==> run-TD3_3-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1624518940.547172,3619,62.5
1624519065.3847322,7627,81.25
1624519193.7155764,11589,87.5
1624519321.4416142,15638,90.625
1624519449.4425387,19651,87.5
1624519577.9852319,23710,89.58333587646484
1624519706.5398316,27773,85.71428680419922
1624519835.1483967,31837,87.5
1624519964.2023158,35902,88.88888549804688
1624520092.4931505,39918,87.5
1624520221.4894824,43983,88.63636016845703
1624520350.9720552,48017,89.58333587646484
1624520482.0252378,52095,90.38461303710938
1624520614.6053612,56186,91.07142639160156
1624520750.3940256,60275,91.66666412353516
1624520893.7994795,64280,89.84375
1624521038.9252017,68307,88.23529052734375
1624521187.0450099,72355,86.80555725097656
1624521336.6248224,76440,87.5
1624521487.5033808,80481,88.125
1624521641.5934544,84510,88.69047546386719
1624521798.264117,88602,89.20454406738281
1624521954.9343262,92674,89.67391204833984
1624522112.1411166,96706,90.10416412353516
1624522269.975454,100707,90.5

